Coleman-Weinberg potential, unimodular scalar-tensor gravity and cosmic inflation in Einstein frame

We study Coleman--Weinberg inflation in unimodular gravity, retaining the integration constant associated with the unimodular constraint. The scalar field has a vacuum-shifted nonminimal curvature coupling in the original formulation which after transformation to the Einstein frame the gravitational sector becomes minimally coupled. We derive the Einstein-frame scalar kinetic factor and establish the constancy of the Lagrange multiplier using the scalar equation and the contracted Bianchi identity. We investigate both large- and small-field inflationary branches using the potential slow-roll approximation. Our work is optimized for $N=50$, $60$, and $70$, and the integration constant is varied with the scalar amplitude renormalized self-consistently at each point. We compare the resulting predictions with the weighted Planck, ACT-lite, BICEP/Keck, lensing, and BAO posterior samples used in this analysis and try to find out how the variation of unimodular integration constant can modify inflationary parameters.

==> data/best_xi_largefield.csv <==
N,xi_best,n_s,r_min,gamma,phi_hc,phi_end
50,0.05478003659689,0.97084472016067,0.053561810380486,1.6612679624068e-12,29.358608146279,3.0295933821168
60,0.046092660114015,0.97588339761606,0.043659096422547,9.2476446214838e-13,32.773461290119,3.0902768749577
70,0.039814195719417,0.97944902439764,0.036746016492582,5.6440438447643e-13,35.871004027384,3.1371408652387


==> data/gamma_vs_lambda0_largefield.csv <==
N,xi_best,lambda0,gamma
50,0.05478003659689,-0.0043242026666948,1.9999531884106e-13
50,0.05478003659689,-0.0042743736432096,2.0018465133867e-13
50,0.05478003659689,-0.0035508765223261,2.0325523894145e-13
50,0.05478003659689,-0.0029498413403417,2.0640541286987e-13
50,0.05478003659689,-0.0024505397127943,2.09638046955e-13
50,0.05478003659689,-0.0020357518222611,2.1295614652985e-13
50,0.05478003659689,-0.0016911725446448,2.1636286399387e-13
50,0.05478003659689,-0.0014049180968355,2.1986150741208e-13
50,0.05478003659689,-0.0011671161911101,2.2345553969263e-13
50,0.05478003659689,-0.00096956556159359,2.2714860109024e-13
50,0.05478003659689,-0.00080545312059649,2.3094451291396e-13
50,0.05478003659689,-0.00066911899017156,2.3484729345714e-13
50,0.05478003659689,-0.00055586130534406,2.3886116627083e-13
50,0.05478003659689,-0.00046177405710691,2.4299057703093e-13
50,0.05478003659689,-0.00038361238274175,2.472402069621e-13
50,0.05478003659689,-0.00031868065762459,2.5161498884282e-13
50,0.05478003659689,-0.00026473952904802,2.5612012407089e-13
50,0.05478003659689,-0.0002199286858606,2.6076110108271e-13
50,0.05478003659689,-0.00018270270041765,2.6554371523836e-13
50,0.05478003659689,-0.00015177773017323,2.7047409029198e-13
50,0.05478003659689,-0.00012608724076807,2.7555870157462e-13
50,0.05478003659689,-0.00010474522360006,2.8080440102383e-13
50,0.05478003659689,-8.7015639331889e-05,2.8621844420132e-13
50,0.05478003659689,-7.2287033509496e-05,2.9180851944549e-13
50,0.05478003659689,-6.0051448839817e-05,2.9758277931027e-13
50,0.05478003659689,-4.9886906858441e-05,3.0354987444422e-13
50,0.05478003659689,-4.1442854818394e-05,3.0971899006286e-13
50,0.05478003659689,-3.4428075895186e-05,3.1609988516307e-13
50,0.05478003659689,-2.8600645757604e-05,3.2270293258246e-13
50,0.05478003659689,-2.3759589128428e-05,3.2953917193932e-13
50,0.05478003659689,-1.9737948588158e-05,3.3662034659407e-13
50,0.05478003659689,-1.6397026580002e-05,3.4395896210269e-13
50,0.05478003659689,-1.3621602035513e-05,3.5156833901132e-13
50,0.05478003659689,-1.1315956652786e-05,3.5946267042174e-13
50,0.05478003659689,-9.400573782283e-06,3.6765708196777e-13
50,0.05478003659689,-7.8093960720845e-06,3.7616769485799e-13
50,0.05478003659689,-6.4875472947863e-06,3.8501170078647e-13
50,0.05478003659689,-5.3894397868406e-06,3.9420739945253e-13
50,0.05478003659689,-4.4772022300821e-06,4.0377430383246e-13
50,0.05478003659689,-3.7193735530726e-06,4.1373318273824e-13
50,0.05478003659689,-3.089817907788e-06,4.241061308425e-13
50,0.05478003659689,-2.5668233015747e-06,4.3491662810189e-13
50,0.05478003659689,-2.1323527981698e-06,4.461895907002e-13
50,0.05478003659689,-1.7714224633511e-06,4.5795141766823e-13
50,0.05478003659689,-1.4715846019281e-06,4.702299998847e-13
50,0.05478003659689,-1.2224984640508e-06,4.8305474568928e-13
50,0.05478003659689,-1.0155736154404e-06,4.9645653859988e-13
50,0.05478003659689,-8.4367367216248e-07,5.1046768296972e-13
50,0.05478003659689,-7.0087018240569e-07,5.2512179438294e-13
50,0.05478003659689,-5.8223816718886e-07,5.4045363284864e-13
50,0.05478003659689,-4.8368626864372e-07,5.5649886399565e-13
50,0.05478003659689,-4.0181564806038e-07,5.7329373300328e-13
50,0.05478003659689,-3.3380276739903e-07,5.9087463451703e-13
50,0.05478003659689,-2.7730201165911e-07,6.0927756081292e-13
50,0.05478003659689,-2.3036479376537e-07,6.2853741033876e-13
50,0.05478003659689,-1.9137235207583e-07,6.4868713983412e-13
50,0.05478003659689,-1.5897992284505e-07,6.6975674680531e-13
50,0.05478003659689,-1.3207036227366e-07,6.9177207281128e-13
50,0.05478003659689,-1.0971561867027e-07,7.1475342937968e-13
50,0.05478003659689,-9.1144725985212e-08,7.387140575223e-13
50,0.05478003659689,-7.5717214883374e-08,7.6365844940541e-13
50,0.05478003659689,-6.2901024362345e-08,7.895805796942e-13
50,0.05478003659689,-5.2254152136029e-08,8.1646211666223e-13
50,0.05478003659689,-4.3409410945777e-08,8.4427070602628e-13
50,0.05478003659689,-3.6061765077612e-08,8.7295844442543e-13
50,0.05478003659689,-2.9957810349864e-08,9.0246067368744e-13
50,0.05478003659689,-2.4887034759028e-08,9.3269523723991e-13
50,0.05478003659689,-2.0674558382731e-08,9.6356233379862e-13
50,0.05478003659689,-1.7175102154985e-08,9.949450794779e-13
50,0.05478003659689,-1.4267977510009e-08,1.0267108669387e-12
50,0.05478003659689,-1.1852924098447e-08,1.0587134978169e-12
50,0.05478003659689,-9.8466520279413e-09,1.0907961132312e-12
50,0.05478003659689,-8.1799693775195e-09,1.1227947350882e-12
50,0.05478003659689,-6.7953959200838e-09,1.1545422826699e-12
50,0.05478003659689,-5.645180755517e-09,1.1858728247267e-12
50,0.05478003659689,-4.6896554869265e-09,1.2166258194525e-12
50,0.05478003659689,-3.8958661446876e-09,1.2466500948718e-12
50,0.05478003659689,-3.2364366763474e-09,1.275807349893e-12
50,0.05478003659689,-2.6886248066529e-09,1.3039750046298e-12
50,0.05478003659689,-2.2335377063851e-09,1.3310482898366e-12
50,0.05478003659689,-1.8554804201388e-09,1.3569415306232e-12
50,0.05478003659689,-1.5414145817536e-09,1.3815886408565e-12
50,0.05478003659689,-1.2805087496773e-09,1.4049428955594e-12
50,0.05478003659689,-1.0637648543163e-09,1.4269760855229e-12
50,0.05478003659689,-8.8370787436146e-10,1.4476771801623e-12
50,0.05478003659689,-7.3412803970701e-10,1.4670506324174e-12
50,0.05478003659689,-6.0986667010689e-10,1.4851144556555e-12
50,0.05478003659689,-5.0663826361366e-10,1.5018981902284e-12
50,0.05478003659689,-4.2088269902089e-10,1.5174408597556e-12
50,0.05478003659689,-3.4964245509531e-10,1.5317889972005e-12
50,0.05478003659689,-2.904606121598e-10,1.5449948006239e-12
50,0.05478003659689,-2.4129611832536e-10,1.5571144597483e-12
50,0.05478003659689,-2.0045339809052e-10,1.5682066781053e-12
50,0.05478003659689,-1.6652387566325e-10,1.578331402043e-12
50,0.05478003659689,-1.3833739627296e-10,1.5875487572915e-12
50,0.05478003659689,-1.1492187010037e-10,1.5959181859117e-12
50,0.05478003659689,-9.5469747032875e-11,1.6034977709127e-12
50,0.05478003659689,-7.931016603333e-11,1.6103437321327e-12
50,0.05478003659689,-6.5885818615068e-11,1.6165100747048e-12
50,0.05478003659689,-5.4733728495201e-11,1.622048369426e-12
50,0.05478003659689,-4.5469284558624e-11,1.6270076459113e-12
50,0.05478003659689,-3.7772976464675e-11,1.6314343729328e-12
50,0.05478003659689,-3.1379375436648e-11,1.6353725083609e-12
50,0.05478003659689,-2.6067980205769e-11,1.6388635931791e-12
50,0.05478003659689,-2.1655612406318e-11,1.6419468690032e-12
50,0.05478003659689,-1.7990099155778e-11,1.6446593986495e-12
50,0.05478003659689,-1.4945024946065e-11,1.6470361725644e-12
50,0.05478003659689,-1.2415371850064e-11,1.649110188646e-12
50,0.05478003659689,-1.0313897683787e-11,1.6509124991197e-12
50,0.05478003659689,-8.5681272148995e-12,1.6524722249152e-12
50,0.05478003659689,-7.1178526510013e-12,1.6538165443194e-12
50,0.05478003659689,-5.913057204994e-12,1.6549706673678e-12
50,0.05478003659689,-4.9121901258539e-12,1.6559578096286e-12
50,0.05478003659689,-4.0807337044121e-12,1.6567991784885e-12
50,0.05478003659689,-3.3900128333145e-12,1.6575139822041e-12
50,0.05478003659689,-2.8162060654954e-12,1.6581194677481e-12
50,0.05478003659689,-2.3395240647448e-12,1.6586309889445e-12
50,0.05478003659689,-1.9435271149298e-12,1.6590621024427e-12
50,0.05478003659689,-1.6145581502618e-12,1.6594246863019e-12
50,0.05478003659689,-1.3412717530679e-12,1.6597290744903e-12
50,0.05478003659689,-1.1142428752325e-12,1.6599842003115e-12
50,0.05478003659689,-9.2564178897128e-13,1.6601977423517e-12
50,0.05478003659689,-7.6896405670187e-13,1.6603762676289e-12
50,0.05478003659689,-6.3880620726572e-13,1.6605253679247e-12
50,0.05478003659689,-5.3067938206561e-13,1.6606497865647e-12
50,0.05478003659689,-4.4085452418341e-13,1.6607535340381e-12
50,0.05478003659689,-3.6623377139034e-13,1.6608399917645e-12
50,0.05478003659689,-3.042436176769e-13,1.6609120040016e-12
50,0.05478003659689,-2.5274615867817e-13,1.6609719583635e-12
50,0.05478003659689,-2.0996536004384e-13,1.6610218557283e-12
50,0.05478003659689,-1.7442580591097e-13,1.6610633704792e-12
50,0.05478003659689,-1.4490181504862e-13,1.6610979020939e-12
50,0.05478003659689,-1.2037516980201e-13,1.6611266190991e-12
50,0.05478003659689,-1e-13,1.6611504963579e-12
50,0.05478003659689,0,1.6612679624068e-12
50,0.05478003659689,1e-13,1.6972617820843e-12
50,0.05478003659689,1.2037516980201e-13,1.6975287000749e-12
50,0.05478003659689,1.4490181504862e-13,1.6978206633995e-12
50,0.05478003659689,1.7442580591097e-13,1.6981379258923e-12
50,0.05478003659689,2.0996536004384e-13,1.6984802195738e-12
50,0.05478003659689,2.5274615867817e-13,1.6988466564e-12
50,0.05478003659689,3.042436176769e-13,1.6992356352471e-12
50,0.05478003659689,3.6623377139034e-13,1.6996447581638e-12
50,0.05478003659689,4.4085452418341e-13,1.7000707579947e-12
50,0.05478003659689,5.3067938206561e-13,1.7005094360567e-12
50,0.05478003659689,6.3880620726572e-13,1.700955603687e-12
50,0.05478003659689,7.6896405670187e-13,1.7014030154112e-12
50,0.05478003659689,9.2564178897128e-13,1.7018442745381e-12
50,0.05478003659689,1.1142428752325e-12,1.7022706842259e-12
50,0.05478003659689,1.3412717530679e-12,1.7026720078422e-12
50,0.05478003659689,1.6145581502618e-12,1.7030360897217e-12
50,0.05478003659689,1.9435271149298e-12,1.7033482668264e-12
50,0.05478003659689,2.3395240647448e-12,1.7035904646257e-12
50,0.05478003659689,2.8162060654954e-12,1.7037397990741e-12
50,0.05478003659689,3.3900128333145e-12,1.7037663621163e-12
50,0.05478003659689,4.0807337044121e-12,1.7036295567163e-12
50,0.05478003659689,4.9121901258539e-12,1.7032716129393e-12
50,0.05478003659689,5.913057204994e-12,1.7026049544702e-12
50,0.05478003659689,7.1178526510013e-12,1.7014838285304e-12
50,0.05478003659689,8.5681272148995e-12,1.6996244341062e-12
50,0.05478003659689,9.4552091722681e-12,1.6981235892433e-12
60,0.046092660114015,-0.002627018234217,1.180307474455e-13
60,0.046092660114015,-0.0024505397127943,1.1871208807089e-13
60,0.046092660114015,-0.0020357518222611,1.2056133383179e-13
60,0.046092660114015,-0.0016911725446448,1.2245896159072e-13
60,0.046092660114015,-0.0014049180968355,1.2440673255335e-13
60,0.046092660114015,-0.0011671161911101,1.2640649414751e-13
60,0.046092660114015,-0.00096956556159359,1.2846018312315e-13
60,0.046092660114015,-0.00080545312059649,1.3056983089253e-13
60,0.046092660114015,-0.00066911899017156,1.3273757242368e-13
60,0.046092660114015,-0.00055586130534406,1.3496564646509e-13
60,0.046092660114015,-0.00046177405710691,1.3725640886751e-13
60,0.046092660114015,-0.00038361238274175,1.3961233676788e-13
60,0.046092660114015,-0.00031868065762459,1.42036037281e-13
60,0.046092660114015,-0.00026473952904802,1.4453025615628e-13
60,0.046092660114015,-0.0002199286858606,1.4709788711407e-13
60,0.046092660114015,-0.00018270270041765,1.4974198191757e-13
60,0.046092660114015,-0.00015177773017323,1.5246576124051e-13
60,0.046092660114015,-0.00012608724076807,1.5527262639456e-13
60,0.046092660114015,-0.00010474522360006,1.5816617198422e-13
60,0.046092660114015,-8.7015639331889e-05,1.6115019956092e-13
60,0.046092660114015,-7.2287033509496e-05,1.6422873235068e-13
60,0.046092660114015,-6.0051448839817e-05,1.6740603113314e-13
60,0.046092660114015,-4.9886906858441e-05,1.7068661135089e-13
60,0.046092660114015,-4.1442854818394e-05,1.7407526152901e-13
60,0.046092660114015,-3.4428075895186e-05,1.7757706308337e-13
60,0.046092660114015,-2.8600645757604e-05,1.8119741159273e-13
60,0.046092660114015,-2.3759589128428e-05,1.8494203960281e-13
60,0.046092660114015,-1.9737948588158e-05,1.888170410199e-13
60,0.046092660114015,-1.6397026580002e-05,1.928288959233e-13
60,0.046092660114015,-1.3621602035513e-05,1.9698450304574e-13
60,0.046092660114015,-1.1315956652786e-05,2.0129120200081e-13
60,0.046092660114015,-9.400573782283e-06,2.0575680875625e-13
60,0.046092660114015,-7.8093960720845e-06,2.1038964634117e-13
60,0.046092660114015,-6.4875472947863e-06,2.1519857962038e-13
60,0.046092660114015,-5.3894397868406e-06,2.2019305305497e-13
60,0.046092660114015,-4.4772022300821e-06,2.2538311199634e-13
60,0.046092660114015,-3.7193735530726e-06,2.3077945763015e-13
60,0.046092660114015,-3.089817907788e-06,2.363934689112e-13
60,0.046092660114015,-2.5668233015747e-06,2.4223723863372e-13
60,0.046092660114015,-2.1323527981698e-06,2.4832360271214e-13
60,0.046092660114015,-1.7714224633511e-06,2.5466616888884e-13
60,0.046092660114015,-1.4715846019281e-06,2.6127933127853e-13
60,0.046092660114015,-1.2224984640508e-06,2.6817827798862e-13
60,0.046092660114015,-1.0155736154404e-06,2.7537899964767e-13
60,0.046092660114015,-8.4367367216248e-07,2.8289825842444e-13
60,0.046092660114015,-7.0087018240569e-07,2.9075355438569e-13
60,0.046092660114015,-5.8223816718886e-07,2.9896305860972e-13
60,0.046092660114015,-4.8368626864372e-07,3.0754551476743e-13
60,0.046092660114015,-4.0181564806038e-07,3.1652010073287e-13
60,0.046092660114015,-3.3380276739903e-07,3.2590624200718e-13
60,0.046092660114015,-2.7730201165911e-07,3.3572336801211e-13
60,0.046092660114015,-2.3036479376537e-07,3.4599060187614e-13
60,0.046092660114015,-1.9137235207583e-07,3.5672637439113e-13
60,0.046092660114015,-1.5897992284505e-07,3.6794795355136e-13
60,0.046092660114015,-1.3207036227366e-07,3.7967088321385e-13
60,0.046092660114015,-1.0971561867027e-07,3.919083265542e-13
60,0.046092660114015,-9.1144725985212e-08,4.0467031640512e-13
60,0.046092660114015,-7.5717214883374e-08,4.1796291959131e-13
60,0.046092660114015,-6.2901024362345e-08,4.3178733202371e-13
60,0.046092660114015,-5.2254152136029e-08,4.4613893159427e-13
60,0.046092660114015,-4.3409410945777e-08,4.6100632748806e-13
60,0.046092660114015,-3.6061765077612e-08,4.7637045811886e-13
60,0.046092660114015,-2.9957810349864e-08,4.9220379915891e-13
60,0.046092660114015,-2.4887034759028e-08,5.0846975376366e-13
60,0.046092660114015,-2.0674558382731e-08,5.2512229904723e-13
60,0.046092660114015,-1.7175102154985e-08,5.4210595903689e-13
60,0.046092660114015,-1.4267977510009e-08,5.593561653013e-13
60,0.046092660114015,-1.1852924098447e-08,5.7680003216084e-13
60,0.046092660114015,-9.8466520279413e-09,5.9435756854635e-13
60,0.046092660114015,-8.1799693775195e-09,6.119432820527e-13
60,0.046092660114015,-6.7953959200838e-09,6.2946811931913e-13
60,0.046092660114015,-5.645180755517e-09,6.468416417423e-13
60,0.046092660114015,-4.6896554869265e-09,6.639743151152e-13
60,0.046092660114015,-3.8958661446876e-09,6.8077977965966e-13
60,0.046092660114015,-3.2364366763474e-09,6.9717696923681e-13
60,0.046092660114015,-2.6886248066529e-09,7.1309196422099e-13
60,0.046092660114015,-2.2335377063851e-09,7.2845948889299e-13
60,0.046092660114015,-1.8554804201388e-09,7.4322399711093e-13
60,0.046092660114015,-1.5414145817536e-09,7.5734032479356e-13
60,0.046092660114015,-1.2805087496773e-09,7.7077392012771e-13
60,0.046092660114015,-1.0637648543163e-09,7.8350068914943e-13
60,0.046092660114015,-8.8370787436146e-10,7.955065135765e-13
60,0.046092660114015,-7.3412803970701e-10,8.0678650896987e-13
60,0.046092660114015,-6.0986667010689e-10,8.1734409506295e-13
60,0.046092660114015,-5.0663826361366e-10,8.2718994774319e-13
60,0.046092660114015,-4.2088269902089e-10,8.363408953693e-13
60,0.046092660114015,-3.4964245509531e-10,8.4481881255955e-13
60,0.046092660114015,-2.904606121598e-10,8.52649553796e-13
60,0.046092660114015,-2.4129611832536e-10,8.598619583465e-13
60,0.046092660114015,-2.0045339809052e-10,8.6648694795519e-13
60,0.046092660114015,-1.6652387566325e-10,8.7255673000741e-13
60,0.046092660114015,-1.3833739627296e-10,8.7810411168134e-13
60,0.046092660114015,-1.1492187010037e-10,8.831619249928e-13
60,0.046092660114015,-9.5469747032875e-11,8.8776255851999e-13
60,0.046092660114015,-7.931016603333e-11,8.9193758876556e-13
60,0.046092660114015,-6.5885818615068e-11,8.9571750235196e-13
60,0.046092660114015,-5.4733728495201e-11,8.9913149924395e-13
60,0.046092660114015,-4.5469284558624e-11,9.0220736665441e-13
60,0.046092660114015,-3.7772976464675e-11,9.0497141425405e-13
60,0.046092660114015,-3.1379375436648e-11,9.0744845848761e-13
60,0.046092660114015,-2.6067980205769e-11,9.096618483874e-13
60,0.046092660114015,-2.1655612406318e-11,9.1163352106297e-13
60,0.046092660114015,-1.7990099155778e-11,9.1338407756513e-13
60,0.046092660114015,-1.4945024946065e-11,9.1493286916537e-13
60,0.046092660114015,-1.2415371850064e-11,9.1629808467937e-13
60,0.046092660114015,-1.0313897683787e-11,9.1749683048118e-13
60,0.046092660114015,-8.5681272148995e-12,9.1854519659443e-13
60,0.046092660114015,-7.1178526510013e-12,9.1945830472712e-13
60,0.046092660114015,-5.913057204994e-12,9.2025033713125e-13
60,0.046092660114015,-4.9121901258539e-12,9.2093454828878e-13
60,0.046092660114015,-4.0807337044121e-12,9.215232640934e-13
60,0.046092660114015,-3.3900128333145e-12,9.2202787490558e-13
60,0.046092660114015,-2.8162060654954e-12,9.2245882930812e-13
60,0.046092660114015,-2.3395240647448e-12,9.2282563460587e-13
60,0.046092660114015,-1.9435271149298e-12,9.2313686840552e-13
60,0.046092660114015,-1.6145581502618e-12,9.2340020346428e-13
60,0.046092660114015,-1.3412717530679e-12,9.2362244589694e-13
60,0.046092660114015,-1.1142428752325e-12,9.2380958514736e-13
60,0.046092660114015,-9.2564178897128e-13,9.2396685304362e-13
60,0.046092660114015,-7.6896405670187e-13,9.2409878877992e-13
60,0.046092660114015,-6.3880620726572e-13,9.2420930669348e-13
60,0.046092660114015,-5.3067938206561e-13,9.2430176407322e-13
60,0.046092660114015,-4.4085452418341e-13,9.2437902678847e-13
60,0.046092660114015,-3.6623377139034e-13,9.2444353112949e-13
60,0.046092660114015,-3.042436176769e-13,9.2449734082026e-13
60,0.046092660114015,-2.5274615867817e-13,9.2454219864749e-13
60,0.046092660114015,-2.0996536004384e-13,9.2457957252941e-13
60,0.046092660114015,-1.7442580591097e-13,9.2461069612518e-13
60,0.046092660114015,-1.4490181504862e-13,9.2463660427272e-13
60,0.046092660114015,-1.2037516980201e-13,9.2465816365606e-13
60,0.046092660114015,-1e-13,9.2467609916118e-13
60,0.046092660114015,0,9.2476446214838e-13
60,0.046092660114015,1e-13,9.4233025164653e-13
60,0.046092660114015,1.2037516980201e-13,9.4248718426941e-13
60,0.046092660114015,1.4490181504862e-13,9.4265492537046e-13
60,0.046092660114015,1.7442580591097e-13,9.4283269208409e-13
60,0.046092660114015,2.0996536004384e-13,9.430193389356e-13
60,0.046092660114015,2.5274615867817e-13,9.432133283874e-13
60,0.046092660114015,3.042436176769e-13,9.4341270679672e-13
60,0.046092660114015,3.6623377139034e-13,9.4361508304007e-13
60,0.046092660114015,4.4085452418341e-13,9.4381760443328e-13
60,0.046092660114015,5.3067938206561e-13,9.4401692167562e-13
60,0.046092660114015,6.3880620726572e-13,9.4420913145484e-13
60,0.046092660114015,7.6896405670187e-13,9.4438968185216e-13
60,0.046092660114015,9.2564178897128e-13,9.4455322102825e-13
60,0.046092660114015,1.1142428752325e-12,9.4469336222703e-13
60,0.046092660114015,1.3412717530679e-12,9.4480232476947e-13
60,0.046092660114015,1.6145581502618e-12,9.4487038530294e-13
60,0.046092660114015,1.9435271149298e-12,9.4488502320493e-13
60,0.046092660114015,2.3395240647448e-12,9.4482953865037e-13
60,0.046092660114015,2.8162060654954e-12,9.4468068339573e-13
60,0.046092660114015,3.3900128333145e-12,9.4440424237334e-13
60,0.046092660114015,4.0807337044121e-12,9.4394573403987e-13
60,0.046092660114015,4.9121901258539e-12,9.4320688267502e-13
60,0.046092660114015,5.8449193564593e-12,9.4206495678399e-13
70,0.039814195719417,-0.0017108875914513,7.5595488724467e-14
70,0.039814195719417,-0.0016911725446448,7.566861853201e-14
70,0.039814195719417,-0.0014049180968355,7.6854818527467e-14
70,0.039814195719417,-0.0011671161911101,7.807211895071e-14
70,0.039814195719417,-0.00096956556159359,7.9321657096158e-14
70,0.039814195719417,-0.00080545312059649,8.0604623714818e-14
70,0.039814195719417,-0.00066911899017156,8.1922267502398e-14
70,0.039814195719417,-0.00055586130534406,8.3275899440435e-14
70,0.039814195719417,-0.00046177405710691,8.4666895564482e-14
70,0.039814195719417,-0.00038361238274175,8.6096702229157e-14
70,0.039814195719417,-0.00031868065762459,8.7566840105548e-14
70,0.039814195719417,-0.00026473952904802,8.9078909173393e-14
70,0.039814195719417,-0.0002199286858606,9.0634593986567e-14
70,0.039814195719417,-0.00018270270041765,9.2235669350654e-14
70,0.039814195719417,-0.00015177773017323,9.3884006446328e-14
70,0.039814195719417,-0.00012608724076807,9.5581579434669e-14
70,0.039814195719417,-0.00010474522360006,9.7330472582608e-14
70,0.039814195719417,-8.7015639331889e-05,9.9132887949116e-14
70,0.039814195719417,-7.2287033509496e-05,1.0099115367455e-13
70,0.039814195719417,-6.0051448839817e-05,1.0290773291747e-13
70,0.039814195719417,-4.9886906858441e-05,1.0488523348446e-13
70,0.039814195719417,-4.1442854818394e-05,1.0692641819938e-13
70,0.039814195719417,-3.4428075895186e-05,1.0903421605818e-13
70,0.039814195719417,-2.8600645757604e-05,1.1121173421423e-13
70,0.039814195719417,-2.3759589128428e-05,1.1346227083649e-13
70,0.039814195719417,-1.9737948588158e-05,1.1578932887769e-13
70,0.039814195719417,-1.6397026580002e-05,1.1819663078228e-13
70,0.039814195719417,-1.3621602035513e-05,1.2068813415309e-13
70,0.039814195719417,-1.1315956652786e-05,1.232680483801e-13
70,0.039814195719417,-9.400573782283e-06,1.2594085157113e-13
70,0.039814195719417,-7.8093960720845e-06,1.2871131164888e-13
70,0.039814195719417,-6.4875472947863e-06,1.3158450120145e-13
70,0.039814195719417,-5.3894397868406e-06,1.3456582328988e-13
70,0.039814195719417,-4.4772022300821e-06,1.3766102276914e-13
70,0.039814195719417,-3.7193735530726e-06,1.4087621811262e-13
70,0.039814195719417,-3.089817907788e-06,1.4421791485797e-13
70,0.039814195719417,-2.5668233015747e-06,1.4769302738237e-13
70,0.039814195719417,-2.1323527981698e-06,1.5130889765307e-13
70,0.039814195719417,-1.7714224633511e-06,1.5507331193608e-13
70,0.039814195719417,-1.4715846019281e-06,1.5899451426793e-13
70,0.039814195719417,-1.2224984640508e-06,1.6308121740299e-13
70,0.039814195719417,-1.0155736154404e-06,1.6734260003102e-13
70,0.039814195719417,-8.4367367216248e-07,1.7178831249638e-13
70,0.039814195719417,-7.0087018240569e-07,1.764284521781e-13
70,0.039814195719417,-5.8223816718886e-07,1.8127353978425e-13
70,0.039814195719417,-4.8368626864372e-07,1.8633447363732e-13
70,0.039814195719417,-4.0181564806038e-07,1.9162246432084e-13
70,0.039814195719417,-3.3380276739903e-07,1.9714894434739e-13
70,0.039814195719417,-2.7730201165911e-07,2.0292544788731e-13
70,0.039814195719417,-2.3036479376537e-07,2.089634552133e-13
70,0.039814195719417,-1.9137235207583e-07,2.1527419633304e-13
70,0.039814195719417,-1.5897992284505e-07,2.218684084202e-13
70,0.039814195719417,-1.3207036227366e-07,2.2875604223087e-13
70,0.039814195719417,-1.0971561867027e-07,2.359459141472e-13
70,0.039814195719417,-9.1144725985212e-08,2.4344530194779e-13
70,0.039814195719417,-7.5717214883374e-08,2.5125948650868e-13
70,0.039814195719417,-6.2901024362345e-08,2.5939124483303e-13
70,0.039814195719417,-5.2254152136029e-08,2.6784030580255e-13
70,0.039814195719417,-4.3409410945777e-08,2.7660278631049e-13
70,0.039814195719417,-3.6061765077612e-08,2.8567063235009e-13
70,0.039814195719417,-2.9957810349864e-08,2.9503109760754e-13
70,0.039814195719417,-2.4887034759028e-08,3.0466629716314e-13
70,0.039814195719417,-2.0674558382731e-08,3.1455287970796e-13
70,0.039814195719417,-1.7175102154985e-08,3.2466186179837e-13
70,0.039814195719417,-1.4267977510009e-08,3.3495866094034e-13
70,0.039814195719417,-1.1852924098447e-08,3.4540338562972e-13
70,0.039814195719417,-9.8466520279413e-09,3.559513213383e-13
70,0.039814195719417,-8.1799693775195e-09,3.6655374330843e-13
70,0.039814195719417,-6.7953959200838e-09,3.7715890289302e-13
70,0.039814195719417,-5.645180755517e-09,3.8771322324714e-13
70,0.039814195719417,-4.6896554869265e-09,3.9816261656992e-13
70,0.039814195719417,-3.8958661446876e-09,4.084538523214e-13
70,0.039814195719417,-3.2364366763474e-09,4.1853589682208e-13
70,0.039814195719417,-2.6886248066529e-09,4.2836114767961e-13
70,0.039814195719417,-2.2335377063851e-09,4.3788649720313e-13
70,0.039814195719417,-1.8554804201388e-09,4.4707417556358e-13
70,0.039814195719417,-1.5414145817536e-09,4.5589234439685e-13
70,0.039814195719417,-1.2805087496773e-09,4.643154320829e-13
70,0.039814195719417,-1.0637648543163e-09,4.7232422063343e-13
70,0.039814195719417,-8.8370787436146e-10,4.7990570920834e-13
70,0.039814195719417,-7.3412803970701e-10,4.8705278980329e-13
70,0.039814195719417,-6.0986667010689e-10,4.9376377642985e-13
70,0.039814195719417,-5.0663826361366e-10,5.0004183059213e-13
70,0.039814195719417,-4.2088269902089e-10,5.0589432388262e-13
70,0.039814195719417,-3.4964245509531e-10,5.1133217408277e-13
70,0.039814195719417,-2.904606121598e-10,5.163691852534e-13
70,0.039814195719417,-2.4129611832536e-10,5.2102141580221e-13
70,0.039814195719417,-2.0045339809052e-10,5.2530659209153e-13
70,0.039814195719417,-1.6652387566325e-10,5.2924357926445e-13
70,0.039814195719417,-1.3833739627296e-10,5.328519159001e-13
70,0.039814195719417,-1.1492187010037e-10,5.3615141497991e-13
70,0.039814195719417,-9.5469747032875e-11,5.3916183046508e-13
70,0.039814195719417,-7.931016603333e-11,5.419025864815e-13
70,0.039814195719417,-6.5885818615068e-11,5.4439256456625e-13
70,0.039814195719417,-5.4733728495201e-11,5.4664994352565e-13
70,0.039814195719417,-4.5469284558624e-11,5.4869208594771e-13
70,0.039814195719417,-3.7772976464675e-11,5.5053546540344e-13
70,0.039814195719417,-3.1379375436648e-11,5.5219562884908e-13
70,0.039814195719417,-2.6067980205769e-11,5.5368718750322e-13
70,0.039814195719417,-2.1655612406318e-11,5.5502383228001e-13
70,0.039814195719417,-1.7990099155778e-11,5.5621836752356e-13
70,0.039814195719417,-1.4945024946065e-11,5.5728275842427e-13
70,0.039814195719417,-1.2415371850064e-11,5.5822818707664e-13
70,0.039814195719417,-1.0313897683787e-11,5.5906511229247e-13
70,0.039814195719417,-8.5681272148995e-12,5.5980332848474e-13
70,0.039814195719417,-7.1178526510013e-12,5.6045201938385e-13
70,0.039814195719417,-5.913057204994e-12,5.6101980315232e-13
70,0.039814195719417,-4.9121901258539e-12,5.6151476666117e-13
70,0.039814195719417,-4.0807337044121e-12,5.6194448820712e-13
70,0.039814195719417,-3.3900128333145e-12,5.6231604958322e-13
70,0.039814195719417,-2.8162060654954e-12,5.6263603988183e-13
70,0.039814195719417,-2.3395240647448e-12,5.6291055442423e-13
70,0.039814195719417,-1.9435271149298e-12,5.6314519258701e-13
70,0.039814195719417,-1.6145581502618e-12,5.6334505800215e-13
70,0.039814195719417,-1.3412717530679e-12,5.6351476377852e-13
70,0.039814195719417,-1.1142428752325e-12,5.6365844426957e-13
70,0.039814195719417,-9.2564178897128e-13,5.6377977375961e-13
70,0.039814195719417,-7.6896405670187e-13,5.6388199147274e-13
70,0.039814195719417,-6.3880620726572e-13,5.6396793164348e-13
70,0.039814195719417,-5.3067938206561e-13,5.6404005705311e-13
70,0.039814195719417,-4.4085452418341e-13,5.6410049438396e-13
70,0.039814195719417,-3.6623377139034e-13,5.6415106989632e-13
70,0.039814195719417,-3.042436176769e-13,5.6419334420126e-13
70,0.039814195719417,-2.5274615867817e-13,5.6422864521537e-13
70,0.039814195719417,-2.0996536004384e-13,5.642580986869e-13
70,0.039814195719417,-1.7442580591097e-13,5.6428265594769e-13
70,0.039814195719417,-1.4490181504862e-13,5.6430311875664e-13
70,0.039814195719417,-1.2037516980201e-13,5.6432016125795e-13
70,0.039814195719417,-1e-13,5.643343491857e-13
70,0.039814195719417,0,5.6440438447643e-13
70,0.039814195719417,1e-13,5.7401000497726e-13
70,0.039814195719417,1.2037516980201e-13,5.741045187151e-13
70,0.039814195719417,1.4490181504862e-13,5.7420308354048e-13
70,0.039814195719417,1.7442580591097e-13,5.7430477197075e-13
70,0.039814195719417,2.0996536004384e-13,5.744084395049e-13
70,0.039814195719417,2.5274615867817e-13,5.7451271528014e-13
70,0.039814195719417,3.042436176769e-13,5.7461598962057e-13
70,0.039814195719417,3.6623377139034e-13,5.7471639358265e-13
70,0.039814195719417,4.4085452418341e-13,5.748117641174e-13
70,0.039814195719417,5.3067938206561e-13,5.7489958671271e-13
70,0.039814195719417,6.3880620726572e-13,5.7497690482491e-13
70,0.039814195719417,7.6896405670187e-13,5.7504018102698e-13
70,0.039814195719417,9.2564178897128e-13,5.7508508666758e-13
70,0.039814195719417,1.1142428752325e-12,5.7510618116607e-13
70,0.039814195719417,1.3412717530679e-12,5.7509641069156e-13
70,0.039814195719417,1.6145581502618e-12,5.7504628936135e-13
70,0.039814195719417,1.9435271149298e-12,5.7494247207315e-13
70,0.039814195719417,2.3395240647448e-12,5.7476502715122e-13
70,0.039814195719417,2.8162060654954e-12,5.7448148505618e-13
70,0.039814195719417,3.3900128333145e-12,5.7403088441184e-13
70,0.039814195719417,3.8509729653938e-12,5.7355496084912e-13


==> data/large_field_surface_N50_data.csv <==
xi,lambda0,n_s,r,gamma
0.01,0,0.95894911496046,0.086004991990351,1.3042659049816e-13
0.01,-1e-13,0.95896487951387,0.085960297604303,1.3033450786516e-13
0.01,-2.5719237979299e-13,0.95898882128928,0.08589239588663,1.3019463906045e-13
0.01,-6.6147920223583e-13,0.95904638615771,0.085729016926889,1.2985823446281e-13
0.01,-1.701274102066e-12,0.95917513981235,0.085362987192089,1.2910525853152e-13
0.01,-4.3755473499055e-12,0.95943469989342,0.084622540422673,1.2758502050695e-13
0.01,-1.1253574358191e-11,0.95990490003882,0.083272406079378,1.2482339696797e-13
0.01,-2.8943335703606e-11,0.96068877790708,0.080995589702906,1.2019744929831e-13
0.01,-7.444005388758e-11,0.96191757872374,0.077356542405537,1.1288801603705e-13
0.01,-1.9145414611265e-10,0.96372759126281,0.071818189986651,1.0197295668769e-13
0.01,-4.9240547459949e-10,0.96615624100072,0.063955555641264,8.6941866045777e-14
0.01,-1.2664293583534e-09,0.96892047681,0.054049439440582,6.8850799974284e-14
0.01,-3.2571598051463e-09,0.97129906481724,0.043738421092759,5.11263678225e-14
0.01,-8.3771668165165e-09,0.97265694654989,0.035226911833531,3.7418339907631e-14
0.01,-2.1545434694628e-08,0.97306781670512,0.029358269498787,2.8449421884441e-14
0.01,-5.5413216227858e-08,0.97296810840025,0.025605483057566,2.2864557353437e-14
0.01,-1.4251856953627e-07,0.97267660659213,0.023205036284371,1.9285320249295e-14
0.01,-3.6654690063725e-07,0.97234066246708,0.021617242138708,1.685579512361e-14
0.01,-9.4273069680641e-07,0.97201474858887,0.020518979382102,1.5103430945854e-14
0.01,-2.4246315141555e-06,0.97171474757354,0.019722671262738,1.3768833319486e-14
0.01,-6.2359674924674e-06,0.97144247503644,0.019118346463086,1.2705473406263e-14
0.01,-1.6038433196994e-05,0.97119534455134,0.018640175817545,1.1827371788138e-14
0.01,-4.1249628020859e-05,0.97096988418913,0.018247843782087,1.1082015282944e-14
0.01,-0.0001060908999626,0.97076288466135,0.017916082774556,1.0436003006193e-14
0.01,-0.00027285771035763,0.9705716770695,0.017628676100511,9.8672084261729e-15
0.010826367338741,0,0.95948826929357,0.082707017669061,1.4272945888595e-13
0.010826367338741,-1e-13,0.95950272076237,0.082667370098746,1.4263733897204e-13
0.010826367338741,-2.5815974995975e-13,0.95952485467738,0.082606625085688,1.4249622381467e-13
0.010826367338741,-6.6646456499281e-13,0.95957847718997,0.082459358103127,1.4215423265136e-13
0.010826367338741,-1.7205432545558e-12,0.95969960644917,0.082126152700905,1.4138108056794e-13
0.010826367338741,-4.4417501639106e-12,0.95994645788757,0.081444784415306,1.3980283898383e-13
0.010826367338741,-1.1466811116988e-11,0.96039782607359,0.080190770257542,1.3690807705314e-13
0.010826367338741,-2.9602690907974e-11,0.96115553972389,0.078061400605491,1.3202280234138e-13
0.010826367338741,-7.6422232829384e-11,0.96234958055578,0.074640295454477,1.2425661776085e-13
0.010826367338741,-1.97291445186e-10,0.96411618081317,0.069411574773597,1.1259462840718e-13
0.010826367338741,-5.0932710158415e-10,0.96649650979963,0.061961494156913,9.6443381042202e-14
0.010826367338741,-1.3148775719269e-09,0.96921925730352,0.052541739362961,7.687638998175e-14
0.010826367338741,-3.3944846519633e-09,0.97158170936704,0.042689893515735,5.7537708300329e-14
0.010826367338741,-8.7631930899305e-09,0.97295213970558,0.034498913010795,4.240850145744e-14
0.010826367338741,-2.2623037369455e-08,0.97338336104903,0.028803688849748,3.2389741850593e-14
0.010826367338741,-5.8403576706286e-08,0.97329586112546,0.025133431689922,2.6088206635808e-14
0.010826367338741,-1.507745275925e-07,0.97300642884371,0.022769533862279,2.2018951123262e-14
0.010826367338741,-3.8923914343579e-07,0.97266536985817,0.021195536119143,1.9241090144976e-14
0.010826367338741,-1.0048587994393e-06,0.97233010803168,0.020099485938079,1.7228991924151e-14
0.010826367338741,-2.5941409640811e-06,0.97201853502563,0.019299395382336,1.5691963382807e-14
0.010826367338741,-6.6970278264752e-06,0.9717336922151,0.018688259304013,1.4464932107868e-14
0.010826367338741,-1.7289030291563e-05,0.97147371056336,0.018201891942268,1.3450618827577e-14
0.010826367338741,-4.4633317371165e-05,0.97123552598499,0.017800906646771,1.2589363478314e-14
0.010826367338741,-0.00011522526052414,0.97101615274382,0.017460558058891,1.1843056380531e-14
0.010826367338741,-0.0002974652444596,0.97081303713412,0.017164912579327,1.1186337224428e-14
0.011721022975335,0,0.96003224781875,0.079610580167329,1.5660825473191e-13
0.011721022975335,-1e-13,0.96004547162323,0.079575474697421,1.5651604437105e-13
0.011721022975335,-2.594227728401e-13,0.96006593172485,0.079521141082372,1.5637334925123e-13
0.011721022975335,-6.7300175068043e-13,0.96011592057212,0.079388300270769,1.560245810565e-13
0.011721022975335,-1.7459198028776e-12,0.96023005146494,0.079084524246821,1.5522761152877e-13
0.011721022975335,-4.5293135641893e-12,0.96046533282689,0.078456166155453,1.5358168530555e-13
0.011721022975335,-1.1750070838842e-11,0.96089983597809,0.077288200067306,1.5053178796652e-13
0.011721022975335,-3.04823595808e-11,0.96163467654928,0.075290150439891,1.4534373518584e-13
0.011721022975335,-7.90781824516e-11,0.9627991941328,0.072061952127032,1.3704335559711e-13
0.011721022975335,-2.0514681362749e-10,0.9645298991158,0.067106142645125,1.2450895205367e-13
0.011721022975335,-5.3219755230554e-10,0.96687054134667,0.060020820730206,1.0705890485598e-13
0.011721022975335,-1.3806416471781e-09,0.96955716923057,0.051039437503805,8.5808634232696e-14
0.011721022975335,-3.5816988440947e-09,0.97190061494466,0.041619552096703,6.4672235192476e-14
0.011721022975335,-9.291742456132e-09,0.97327551737729,0.033749643209225,4.7989446110243e-14
0.011721022975335,-2.4104895924858e-08,0.97372102045023,0.028240146416758,3.6826405166989e-14
0.011721022975335,-6.2533589398486e-08,0.97364318688667,0.024663655526116,2.973728060319e-14
0.011721022975335,-1.6222637157399e-07,0.97335520081432,0.022343775620889,2.5123286699558e-14
0.011721022975335,-4.2085215141512e-07,0.97300905417598,0.020788085485672,2.1953939274663e-14
0.011721022975335,-1.0917863207583e-06,0.97266456700804,0.019696877846277,1.9647272732999e-14
0.011721022975335,-2.8323423468e-06,0.9723414593486,0.018894504327749,1.7879071013903e-14
0.011721022975335,-7.3477410523929e-06,0.97204396830887,0.01827738732068,1.6464215597185e-14
0.011721022975335,-1.9061713579228e-05,0.97177095783565,0.0177832626619,1.5293100553353e-14
0.011721022975335,-4.9450425918069e-05,0.97151979713623,0.017373839080918,1.4298194692358e-14
0.011721022975335,-0.00012828566609789,0.97128774877709,0.017024991787513,1.3436149139448e-14
0.011721022975335,-0.00033280223214753,0.97107239289176,0.016721129059028,1.2677969350131e-14
0.012689610031679,0,0.96058130761695,0.076713151449296,1.7230044039328e-13
0.012689610031679,-1e-13,0.96059338633726,0.076682120746766,1.7220808220117e-13
0.012689610031679,-2.6322433171862e-13,0.96061255551139,0.07663285872488,1.7206148031989e-13
0.012689610031679,-6.9287048808716e-13,0.96066018731521,0.076510368695971,1.7169705643993e-13
0.012689610031679,-1.823803711943e-12,0.96077082130198,0.076225405438408,1.7084981817674e-13
0.012689610031679,-4.8006951326214e-12,0.96100246749239,0.075626683218186,1.6907233196555e-13
0.012689610031679,-1.2636597680691e-11,0.96143554024549,0.074499835352681,1.6573671945344e-13
0.012689610031679,-3.3262599796971e-11,0.96217476385958,0.072553406433506,1.6000609512939e-13
0.012689610031679,-8.7555256027817e-11,0.96335416985648,0.069384815199524,1.5076525668502e-13
0.012689610031679,-2.3046673756375e-10,0.96511282712798,0.064497402499344,1.3673881025115e-13
0.012689610031679,-6.066445297859e-10,0.96748360592123,0.057513535634255,1.172118662406e-13
0.012689610031679,-1.5968360094365e-09,0.97016515704077,0.048742698137772,9.3631291716875e-14
0.012689610031679,-4.2032609144817e-09,0.97243640563923,0.039713036001949,7.0563161263243e-14
0.012689610031679,-1.1064005452535e-08,0.97371341840322,0.032316161410891,5.2643393479753e-14
0.012689610031679,-2.9123154413746e-08,0.97409246671996,0.027190943856155,4.0714777701057e-14
0.012689610031679,-7.6659228580966e-08,0.97398207208228,0.02386323871867,3.3099775533677e-14
0.012689610031679,-2.017857421329e-07,0.97367791052891,0.021690602580043,2.8093256001718e-14
0.012689610031679,-5.311491712328e-07,0.97332075351668,0.020219301777852,2.4615996332e-14
0.012689610031679,-1.3981138564065e-06,0.97296597224412,0.019175338143242,2.2059300036882e-14
0.012689610031679,-3.6801758551916e-06,0.97263204904543,0.018398348200115,2.0082730063622e-14
0.012689610031679,-9.6871183008983e-06,0.97232314887435,0.017793719895675,1.8490805896607e-14
0.012689610031679,-2.5498852410332e-05,0.97203838500101,0.017304505012976,1.7167010955684e-14
0.012689610031679,-6.7119183853015e-05,0.97177540407785,0.016895600877025,1.6038992628912e-14
0.012689610031679,-0.00017667402315209,0.97153168409658,0.016544811296763,1.505989148652e-14
0.012689610031679,-0.0004650490167625,0.97130495450857,0.016237708231347,1.4198052533973e-14
0.013738237958833,0,0.96113561610783,0.074011553019847,1.9008416777636e-13
0.013738237958833,-1e-13,0.96114662922067,0.073984166821289,1.8999159979681e-13
0.013738237958833,-2.6310083561175e-13,0.96116413159286,0.073940630656059,1.8984445988666e-13
0.013738237958833,-6.9222049699601e-13,0.96120777954789,0.073831988384763,1.8947736841298e-13
0.013738237958833,-1.8212379118723e-12,0.96130988393378,0.073577452956708,1.88617817104e-13
0.013738237958833,-4.7916921646141e-12,0.96152579582696,0.073037406961425,1.8679645782634e-13
0.013738237958833,-1.2606982125042e-11,0.96193331952042,0.072011442898956,1.8334526755567e-13
0.013738237958833,-3.3169075316411e-11,0.96263397233086,0.070226969342542,1.7737156279074e-13
0.013738237958833,-8.7268114322167e-11,0.96375811916687,0.067307325460943,1.6768104824433e-13
0.013738237958833,-2.2960313800424e-10,0.96544416527193,0.062782679245635,1.5288069068186e-13
0.013738237958833,-6.0408777467996e-10,0.96773661799324,0.056277127413161,1.3210053748738e-13
0.013738237958833,-1.5893599830114e-09,0.97036999938206,0.048023106538221,1.0666483263071e-13
0.013738237958833,-4.1816193961817e-09,0.97266419341441,0.03938364407126,8.1266463689749e-14
0.013738237958833,-1.1001875573457e-08,0.97401697366209,0.032158867968271,6.1055319734391e-14
0.013738237958833,-2.8946026566731e-08,0.97446583212119,0.027061604357662,4.7330814025182e-14
0.013738237958833,-7.6157237773469e-08,0.97439489584948,0.023710819793151,3.8460875834894e-14
0.013738237958833,-2.0037032896082e-07,0.97410526030174,0.021505042798311,3.2591122565539e-14
0.013738237958833,-5.2717600981394e-07,0.97374771706245,0.020002107511283,2.8501332809277e-14
0.013738237958833,-1.3870044869652e-06,0.97338460106913,0.018930253061588,2.5490419281526e-14
0.013738237958833,-3.6492203951778e-06,0.97303839065383,0.018129032200551,2.31624095787e-14
0.013738237958833,-9.6011293530272e-06,0.97271542233906,0.017503317846953,2.1288593293437e-14
0.013738237958833,-2.526065155598e-05,0.97241597155538,0.016995655920202,1.9732080640749e-14
0.013738237958833,-6.6460985324755e-05,0.97213830041016,0.016570524180176,1.8407580711236e-14
0.013738237958833,-0.00017485940774523,0.97188020960439,0.016205385798284,1.7259687009212e-14
0.013738237958833,-0.00046005656292347,0.97163958952418,0.015885536482897,1.6250871878393e-14
0.014873521072935,0,0.96169522805868,0.071502061318896,2.1028583429846e-13
0.014873521072935,-1e-13,0.96170525183273,0.071477925365154,2.1019298875252e-13
0.014873521072935,-2.6344677080729e-13,0.96172124747869,0.071439398817836,2.1004480017648e-13
0.014873521072935,-6.940420104879e-13,0.96176133921083,0.071342775434339,2.0967322554314e-13
0.014873521072935,-1.8284312646764e-12,0.96185589491226,0.071114552983749,2.0879601797763e-13
0.014873521072935,-4.8169431232209e-12,0.96205798931794,0.07062519016683,2.0691721018472e-13
0.014873521072935,-1.2690081109749e-11,0.96244336945746,0.069686065650705,2.0331997884654e-13
0.014873521072935,-3.3431608896461e-11,0.9631111803892,0.068040143480739,1.9704287490538e-13
0.014873521072935,-8.807449406665e-11,0.96418910703799,0.06533210595352,1.8679513325563e-13
0.014873521072935,-2.3202941052345e-10,0.96581513141532,0.061114945068796,1.7104774789713e-13
0.014873521072935,-6.1127398934722e-10,0.96804234309592,0.055017984213134,1.4877245372089e-13
0.014873521072935,-1.6103815857202e-09,0.97063207309918,0.047219711606813,1.2120859235551e-13
0.014873521072935,-4.2424982852551e-09,0.97293784545154,0.038952971467644,9.3237166051744e-14
0.014873521072935,-1.1176724734059e-08,0.97434910993872,0.031925098854992,7.0535425840445e-14
0.014873521072935,-2.9444720393899e-08,0.97485741111082,0.02688898451095,5.4846395206331e-14
0.014873521072935,-7.7571165050963e-08,0.97482264767324,0.023539416764097,4.4584042431338e-14
0.014873521072935,-2.0435872940436e-07,0.97454749851685,0.02131554792838,3.7743285050076e-14
0.014873521072935,-5.3837647347859e-07,0.974190466622,0.019789910545363,3.2956753029211e-14
0.014873521072935,-1.4183354341655e-06,0.97381995194533,0.01869542645099,2.9424727945775e-14
0.014873521072935,-3.7365589005247e-06,0.97346216810395,0.01787306685694,2.6691004284777e-14
0.014873521072935,-9.8438437627448e-06,0.97312559377966,0.017228073370116,2.4490392922711e-14
0.014873521072935,-2.5933288516266e-05,0.97281170497079,0.016703007992556,2.2663406718461e-14
0.014873521072935,-6.8320411160242e-05,0.97251943114128,0.016262238953948,2.1110260714236e-14
0.014873521072935,-0.00017998791700392,0.97224693866924,0.015883076839549,1.9765883188827e-14
0.014873521072935,-0.00047417235519014,0.97199231440615,0.015550653337784,1.8586041699303e-14
0.016102620275609,0,0.96226005177324,0.069180531630935,2.3328920737709e-13
0.016102620275609,-1e-13,0.96226915904512,0.069159286614662,2.3319601067354e-13
0.016102620275609,-2.6483506606421e-13,0.96228384190007,0.069125025758156,2.3304572918976e-13
0.016102620275609,-7.0137612217235e-13,0.96232095437961,0.06903837626733,2.3266571999893e-13
0.016102620275609,-1.8574899165138e-12,0.96240943772337,0.06883149039359,2.3175880769843e-13
0.016102620275609,-4.9192846475353e-12,0.96260092217717,0.068382353117855,2.2979194481111e-13
0.016102620275609,-1.3027990746187e-11,0.96297026243561,0.067510600196648,2.2598234985982e-13
0.016102620275609,-3.4502687899503e-11,0.96361592298634,0.065969433383726,2.1927422456493e-13
0.016102620275609,-9.1375216292577e-11,0.96466503285669,0.063417284527387,2.0824518364092e-13
0.016102620275609,-2.4199361443476e-10,0.96625617404658,0.059422679946634,1.9119534852895e-13
0.016102620275609,-6.4088394865948e-10,0.96844616626199,0.053623981312165,1.6694538637498e-13
0.016102620275609,-1.6972854288273e-09,0.97100633317699,0.046180610931038,1.3676792227482e-13
0.016102620275609,-4.4950069867329e-09,0.97330585686825,0.038254001839428,1.0591949178044e-13
0.016102620275609,-1.1904354722905e-08,0.97473779252547,0.0314672972993,8.0628949006912e-14
0.016102620275609,-3.1526905694923e-08,0.97527497304494,0.026560095033005,6.2950280717241e-14
0.016102620275609,-8.3494301525152e-08,0.97526041947537,0.02326656714455,5.1267630104822e-14
0.016102620275609,-2.2112218860399e-07,0.97499328571439,0.02106133681388,4.3416991876331e-14
0.016102620275609,-5.85609094272e-07,0.97463476998727,0.019536348102187,3.7890467049385e-14
0.016102620275609,-1.5508982316933e-06,0.97425665713029,0.018434006324966,3.37946659157e-14
0.016102620275609,-4.1073223564936e-06,0.97388770636133,0.017599967018702,3.0615492174595e-14
0.016102620275609,-1.087762987629e-05,0.97353805769732,0.016941873318075,2.8052122200808e-14
0.016102620275609,-2.8807778269093e-05,0.97321021589842,0.016403544128703,2.5922586458268e-14
0.016102620275609,-7.6293098610584e-05,0.97290372856508,0.015949999247589,2.4112396566897e-14
0.016102620275609,-0.00020205087810777,0.97261712843026,0.015558864467126,2.2546471549246e-14
0.016102620275609,-0.00053510157652005,0.97234871183358,0.01521539942292,2.117349652571e-14
0.017433288222,0,0.96282983395975,0.067042469104412,2.5954615967212e-13
0.017433288222,-1e-13,0.9628380940961,0.067023788959741,2.5945253121368e-13
0.017433288222,-2.6625566562385e-13,0.9628515487175,0.066993353692352,2.592999947928e-13
0.017433288222,-7.0892079476801e-13,0.96288584325942,0.066915732976466,2.5891103458216e-13
0.017433288222,-1.8875417808555e-12,0.96296849928422,0.066728393754595,2.5797263894358e-13
0.017433288222,-5.0256869325451e-12,0.96314964547641,0.066316556542602,2.5591157515807e-13
0.017433288222,-1.3381176194419e-11,0.96350318214366,0.065507818727503,2.5187184516303e-13
0.017433288222,-3.5628139744751e-11,0.96412688127076,0.064065137407945,2.4469175549325e-13
0.017433288222,-9.4861940626784e-11,0.96514731214123,0.061660065369629,2.3280109414176e-13
0.017433288222,-2.5257529143955e-10,0.96670368331422,0.057875998285558,2.1430737802051e-13
0.017433288222,-6.7249602342376e-10,0.96885675290067,0.052359793538261,1.8785815215264e-13
0.017433288222,-1.7905587634609e-09,0.97138841890248,0.045251955193129,1.5475367192052e-13
0.017433288222,-4.767464154039e-09,0.97368413779321,0.037644851485102,1.2065675161702e-13
0.017433288222,-1.2693643416715e-08,0.97514030990992,0.031081694113009,9.2410593747166e-14
0.017433288222,-3.3797544771093e-08,0.97571008035575,0.026290636977778,7.2433534297259e-14
0.017433288222,-8.9987877794794e-08,0.97571879115264,0.023044287375689,5.9093717084523e-14
0.017433288222,-2.3959782300331e-07,0.97546184081851,0.020851448118927,5.0056070906012e-14
0.017433288222,-6.3794277845772e-07,0.97510324724562,0.019322589136095,4.3655465563063e-14
0.017433288222,-1.6985587910819e-06,0.97471838699541,0.018209039132966,3.8891761746074e-14
0.017433288222,-4.5225090152077e-06,0.97433873824565,0.017360780891251,3.5184115842226e-14
0.017433288222,-1.204143648134e-05,0.97397622645627,0.016687623957772,3.2190253855525e-14
0.017433288222,-3.2061006854065e-05,0.9736344657887,0.016134487392621,2.9701863630709e-14
0.017433288222,-8.5364247205e-05,0.97331367745474,0.015666932907788,2.7587112504182e-14
0.017433288222,-0.00022728714460047,0.97301279580202,0.015262825589365,2.5759046840189e-14
0.017433288222,-0.00060516489973342,0.97273035316717,0.014907497092868,2.4157907734784e-14
0.018873918221351,0,0.96340412844054,0.065083131221612,2.8958966421776e-13
0.018873918221351,-1e-13,0.96341160729633,0.065066721294184,2.8949551537685e-13
0.018873918221351,-2.6911976629733e-13,0.96342401775267,0.065039483872985,2.8933925555782e-13
0.018873918221351,-7.2425448611927e-13,0.96345606942925,0.064969101011829,2.8893552867683e-13
0.018873918221351,-1.9491119804421e-12,0.96353446320778,0.064796721712017,2.8794708040975e-13
0.018873918221351,-5.245445606639e-12,0.96370889072915,0.064412000262074,2.8574283297847e-13
0.018873918221351,-1.411653095784e-11,0.96405384295148,0.063646462956607,2.8136435006789e-13
0.018873918221351,-3.7990375123029e-11,0.9646685993871,0.062266840733607,2.7350049304699e-13
0.018873918221351,-1.0223960874657e-10,0.96568201364118,0.059949124128228,2.6037218865779e-13
0.018873918221351,-2.7514699612208e-10,0.96723554433123,0.05628293465261,2.398333684344e-13
0.018873918221351,-7.4047495293786e-10,0.96938820092919,0.050927224436036,2.1037434327254e-13
0.018873918221351,-1.9927644628366e-09,0.97191169653863,0.04404134875271,1.7353961724894e-13
0.018873918221351,-5.362923065242e-09,0.9741844886942,0.036712436814654,1.3573920458635e-13
0.018873918221351,-1.4432686019885e-08,0.97561776640774,0.030416411680412,1.0448006546209e-13
0.018873918221351,-3.8841210887141e-08,0.97617792337842,0.025815734380573,8.2291880699871e-14
0.018873918221351,-1.0452937596652e-07,0.97618487950228,0.022679889052939,6.7361556812867e-14
0.018873918221351,-2.8130921231317e-07,0.97592598830468,0.020543436140861,5.7157355445521e-14
0.018873918221351,-7.5705869475004e-07,0.97556213794452,0.019039436598425,4.9872338566353e-14
0.018873918221351,-2.0373945900449e-06,0.97516864783877,0.017933287337529,4.441495234418e-14
0.018873918221351,-5.4830315592832e-06,0.97477788399518,0.017083033791206,4.014698335417e-14
0.018873918221351,-1.4755921718352e-05,0.97440270160486,0.016403048476733,3.66897145387e-14
0.018873918221351,-3.9711102043444e-05,0.97404743913859,0.015840836096227,3.381095517505e-14
0.018873918221351,-0.00010687042501341,0.97371282441917,0.015363415221977,3.1362608472015e-14
0.018873918221351,-0.00028760943803705,0.97339812490044,0.014949455736336,2.9246201152845e-14
0.018873918221351,-0.00077401384749436,0.97310208451634,0.01458471291475,2.739351425539e-14
0.020433597178569,0,0.96398227597383,0.063297596968638,3.2404923122176e-13
0.020433597178569,-1e-13,0.96398903588496,0.063283192033574,3.2395446415355e-13
0.020433597178569,-2.692460876119e-13,0.96400027957201,0.063259226960062,3.2379681130418e-13
0.020433597178569,-7.2493455694316e-13,0.96402942565354,0.06319707237105,3.2338797989292e-13
0.020433597178569,-1.9518579323161e-12,0.96410121729109,0.063043780002552,3.2237998028127e-13
0.020433597178569,-5.2553011185038e-12,0.96426265961496,0.062698058616492,3.2010825181665e-13
0.020433597178569,-1.4149692653796e-11,0.96458558490289,0.062002432736252,3.1554433692673e-13
0.020433597178569,-3.8097493879454e-11,0.96516638294102,0.060737785674283,3.0727240937699e-13
0.020433597178569,-1.0257601174862e-10,0.96613054334699,0.058599796420857,2.9336703699221e-13
0.020433597178569,-2.7618189846147e-10,0.96761856904001,0.055199409236298,2.7147144012771e-13
0.020433597178569,-7.4360895629979e-10,0.96969935786751,0.050199176589103,2.3980843209667e-13
0.020433597178569,-2.0021380219689e-09,0.97217678454584,0.043703867781474,1.9971681891394e-13
0.020433597178569,-5.3906782927416e-09,0.97446996333727,0.036676954462463,1.5778379023486e-13
0.020433597178569,-1.4514190398951e-08,0.97598234031992,0.03051373532891,1.2229805579944e-13
0.020433597178569,-3.9078889797717e-08,0.97662658037027,0.025921913976768,9.6591468333557e-14
0.020433597178569,-1.0521838186252e-07,0.97669056720459,0.022746754249832,7.9054900189458e-14
0.020433597178569,-2.8329637661339e-07,0.9764608973585,0.020561858960014,6.6975042762141e-14
0.020433597178569,-7.6276441037783e-07,0.97610710590009,0.01901267163074,5.8316042301098e-14
0.020433597178569,-2.0537133326383e-06,0.9757121137401,0.017867102695901,5.1818242478157e-14
0.020433597178569,-5.5295427988926e-06,0.9753132486395,0.016982958569812,4.6735272064119e-14
0.020433597178569,-1.4888077648844e-05,0.97492633578242,0.016273812799919,4.2620503467607e-14
0.020433597178569,-4.0085566590135e-05,0.97455744760294,0.015686383319573,3.9198459656681e-14
0.020433597178569,-0.000107928819741,0.97420831962696,0.015187028885881,3.6292599545197e-14
0.020433597178569,-0.00029059412455835,0.97387880866991,0.014753883803317,3.3785074216704e-14
0.020433597178569,-0.00078241331120342,0.97356800391381,0.014372270198823,3.1593984123992e-14
0.022122162910704,0,0.96456338489616,0.06168082917819,3.6366936411458e-13
0.022122162910704,-1e-13,0.96456948470098,0.061668191371007,3.6357387037469e-13
0.022122162910704,-2.7061414179547e-13,0.96457972689426,0.061646966656064,3.6341349960221e-13
0.022122162910704,-7.3232013739697e-13,0.96460648376144,0.061591492036503,3.6299438517315e-13
0.022122162910704,-1.9817618550122e-12,0.96467307298911,0.061453266074487,3.6195035504504e-13
0.022122162910704,-5.3629278363712e-12,0.96482473412742,0.061137566958934,3.595673649172e-13
0.022122162910704,-1.4512841139506e-11,0.96513194751456,0.060494391728259,3.5471920305406e-13
0.022122162910704,-3.9273800499814e-11,0.96569008305319,0.059313551875727,3.4584291201523e-13
0.022122162910704,-1.0628045817304e-10,0.96662368083349,0.057302828794723,3.3080715754223e-13
0.022122162910704,-2.8760994978125e-10,0.96807360118998,0.054086984033304,3.0698244213203e-13
0.022122162910704,-7.783131973189e-10,0.97011357137216,0.049335453655949,2.7232623120214e-13
0.022122162910704,-2.1062255794054e-09,0.97256156846126,0.043131680295518,2.2814842568936e-13
0.022122162910704,-5.6997442759846e-09,0.97485751429626,0.036371302049667,1.8150734102343e-13
0.022122162910704,-1.5424314056992e-08,0.97640784709934,0.03037928559954,1.4153682859504e-13
0.022122162910704,-4.1740375113166e-08,0.9771003213638,0.025860572547064,1.1218815912571e-13
0.022122162910704,-1.129553578947e-07,0.97720086969628,0.0227002491541,9.193687243455e-14
0.022122162910704,-3.0567317237875e-07,0.97699113397245,0.020504087150962,7.7868784095245e-14
0.022122162910704,-8.2719483213173e-07,0.97664395411825,0.018933691260059,6.7725946886812e-14
0.022122162910704,-2.2385061959497e-06,0.97624666930205,0.017764027320535,6.0086423638916e-14
0.022122162910704,-6.0577143312078e-06,0.97584001041492,0.016855908997636,5.4097952238761e-14
0.022122162910704,-1.6393031649819e-05,0.9754420651434,0.01612417349903,4.9246165191574e-14
0.022122162910704,-4.4361861913417e-05,0.97506033507591,0.015516020728577,4.521152084655e-14
0.022122162910704,-0.00012004947190148,0.97469744197502,0.014997925060498,4.1787910965029e-14
0.022122162910704,-0.00032487084811619,0.97435379019713,0.014547961114805,3.8836932019415e-14
0.022122162910704,-0.00087914645757328,0.97402880659139,0.014151311214412,3.6261894391402e-14
0.023950266199875,0,0.96514631562596,0.060227724726754,4.0933158760884e-13
0.023950266199875,-1e-13,0.96515181071084,0.06021664144301,4.0923524654548e-13
0.023950266199875,-2.721423561253e-13,0.96516113236888,0.060197836422388,4.0907179096216e-13
0.023950266199875,-7.4061461997428e-13,0.96518568368197,0.060148285387194,4.086411259868e-13
0.023950266199875,-2.0155260766064e-12,0.96524743428698,0.060023513013752,4.0755693813413e-13
0.023950266199875,-5.4851001531964e-12,0.96538991638527,0.059734843582832,4.0505000338438e-13
0.023950266199875,-1.4927280792741e-11,0.9656823133538,0.05913914647534,3.9988315252352e-13
0.023950266199875,-4.0623453654804e-11,0.96621911761824,0.058034260348311,3.9032410773345e-13
0.023950266199875,-1.1055362391565e-10,0.96712411849511,0.056138792235408,3.7400422163075e-13
0.023950266199875,-3.0086323690596e-10,0.96853860520051,0.053090034013809,3.4798119467816e-13
0.023950266199875,-8.187763016307e-10,0.97054066725184,0.048564250487749,3.0991204761271e-13
0.023950266199875,-2.2282371186534e-09,0.97296089169481,0.042627220190085,2.6108226650866e-13
0.023950266199875,-6.0639769947617e-09,0.975258537855,0.036114464591326,2.0908847400044e-13
0.023950266199875,-1.650264986844e-08,0.97684446797952,0.030284741006271,1.6400371669668e-13
0.023950266199875,-4.4910700175082e-08,0.97758431122283,0.025836196756524,1.3046635183902e-13
0.023950266199875,-1.2222103760883e-07,0.97772239809888,0.022689171658595,1.070600461966e-13
0.023950266199875,-3.3261521142947e-07,0.97753438947436,0.020480131284893,9.0660018806373e-14
0.023950266199875,-9.0518687321529e-07,0.97719567755953,0.018886777100145,7.8765104917415e-14
0.023950266199875,-2.463396884105e-06,0.97679771558546,0.017691295039291,6.9771581349997e-14
0.023950266199875,-6.7039463211205e-06,0.97638456743757,0.016757617538595,6.2706647628208e-14
0.023950266199875,-1.8244277471672e-05,0.97597660249467,0.016001890497915,5.697783891471e-14
0.023950266199875,-4.9650406569446e-05,0.97558279568555,0.015371801331799,5.2214265450033e-14
0.023950266199875,-0.00013511978626388,0.9752066997161,0.014833927223598,4.8175050628009e-14
0.023950266199875,-0.00036771816992999,0.97484930661214,0.014366262459533,4.4697433037313e-14
0.023950266199875,-0.0010007168915483,0.97451041271517,0.013953828322429,4.1667091564136e-14
0.025929437974047,0,0.96572966965549,0.058933153389231,4.6208072577369e-13
0.025929437974047,-1e-13,0.96573461202585,0.058923435186938,4.6198340254242e-13
0.025929437974047,-2.7522472395346e-13,0.96574315599528,0.058906632027963,4.6181513250998e-13
0.025929437974047,-7.5748648675258e-13,0.96576595970787,0.058861765386552,4.6136586503485e-13
0.025929437974047,-2.0847900921495e-12,0.96582417326437,0.058747102953542,4.6021794235296e-13
0.025929437974047,-5.7378577761277e-12,0.96596064018958,0.058477604257311,4.5752127873894e-13
0.025929437974047,-1.5792003225189e-11,0.96624478394845,0.05791339049572,4.5188213126697e-13
0.025929437974047,-4.3463497283249e-11,0.9667723971717,0.056855018404997,4.4132920610553e-13
0.025929437974047,-1.1962229041834e-10,0.96766940433018,0.055024140631469,4.2315727186103e-13
0.025929437974047,-3.2923011859069e-10,0.96907946695634,0.052062459719591,3.9400532565768e-13
0.025929437974047,-9.0612268506286e-10,0.97108026708544,0.047655055667684,3.5123042512204e-13
0.025929437974047,-2.4938736586439e-09,0.97349597819394,0.041880694875229,2.9638824893093e-13
0.025929437974047,-6.8637568927508e-09,0.97578199266703,0.035568808862322,2.3812308628912e-13
0.025929437974047,-1.889075596091e-08,0.97735987262546,0.029928374156681,1.8760071277491e-13
0.025929437974047,-5.1992030946136e-08,0.97810304647746,0.025610005016448,1.4983838593828e-13
0.025929437974047,-1.430949236493e-07,0.97824950929959,0.022531835610508,1.2327018557416e-13
0.025929437974047,-3.938326086052e-07,0.97806742710433,0.020350322788907,1.0449423980102e-13
0.025929437974047,-1.0839247098724e-06,0.97772952459162,0.018761176915885,9.077449534444e-14
0.025929437974047,-2.9832287906096e-06,0.97732755342114,0.017557875370057,8.0342412242808e-14
0.025929437974047,-8.2105832038554e-06,0.9769067563654,0.016610728362339,7.2115894283423e-14
0.025929437974047,-2.259755495778e-05,0.97648866668674,0.015839364784238,6.5430130237347e-14
0.025929437974047,-6.2194058252781e-05,0.97608316666299,0.015193331975734,5.9865262298953e-14
0.025929437974047,-0.00017117342514167,0.97569446267064,0.014640157830864,5.5146198392933e-14
0.025929437974047,-0.00047111158682785,0.97532399588087,0.014158282410812,5.1085492302336e-14
0.025929437974047,-0.0012966155643597,0.97497186904712,0.013732891160852,4.7550472306072e-14
0.028072162039412,0,0.96631178718045,0.057791979685883,5.2315615599039e-13
0.028072162039412,-1e-13,0.96631622551643,0.057783458298677,5.2305769987236e-13
0.028072162039412,-2.7527639143953e-13,0.96632390968232,0.057768702568582,5.2288721711218e-13
0.028072162039412,-7.5777091683969e-13,0.96634447624522,0.057729193459733,5.2243077321813e-13
0.028072162039412,-2.0859644352545e-12,0.96639729378084,0.057627625696763,5.212575832622e-13
0.028072162039412,-5.7421676240807e-12,0.96652237732303,0.057386506306651,5.1847369667849e-13
0.028072162039412,-1.5806831825978e-11,0.96678601918789,0.056875671020227,5.1258175269275e-13
0.028072162039412,-4.3512476251468e-11,0.96728072331367,0.055907847855462,5.0144269360429e-13
0.028072162039412,-1.1977957445102e-10,0.96812851261365,0.054221694264419,4.8211628822113e-13
0.028072162039412,-3.297248902304e-10,0.96947114385474,0.051477955247981,4.5090487919998e-13
0.028072162039412,-9.076547795042e-10,0.9713952561012,0.047365701947893,4.0472467369718e-13
0.028072162039412,-2.4985593237476e-09,0.97375752487277,0.041917066684325,3.4474185768632e-13
0.028072162039412,-6.8779439443883e-09,0.97605817991898,0.035854178734778,2.7973900443046e-13
0.028072162039412,-1.8933355895346e-08,0.97771965765691,0.030311376068836,2.2198552630674e-13
0.028072162039412,-5.2119058887111e-08,0.97856367872632,0.025974119169935,1.7785233706616e-13
0.028072162039412,-1.4347146455668e-07,0.97878843976791,0.02283069100591,1.4631908867448e-13
0.028072162039412,-3.9494307037708e-07,0.97865481382998,0.02057743425588,1.2383320709632e-13
0.028072162039412,-1.0871850323745e-06,0.978342157147,0.018923409722476,1.073278152317e-13
0.028072162039412,-2.9927637253912e-06,0.97795006508901,0.017664530975132,9.4755257444561e-14
0.028072162039412,-8.2383719875682e-06,0.97752953826424,0.016670333423014,8.4839801211539e-14
0.028072162039412,-2.2678293120743e-05,0.97710582896612,0.015859055239232,7.6788730708702e-14
0.028072162039412,-6.242798694286e-05,0.97669113249002,0.015178947465303,7.0097474631413e-14
0.028072162039412,-0.00017184950970465,0.97629108524466,0.014596474925057,6.4433541702529e-14
0.028072162039412,-0.00047306112902148,0.97590802249002,0.01408923235257,5.9569411012568e-14
0.028072162039412,-0.0013022256052734,0.97554261376184,0.01364173572735,5.5343564522562e-14
0.030391953823132,0,0.96689074524251,0.056799085942372,5.9402913299634e-13
0.030391953823132,-1e-13,0.9668947250286,0.056791612251735,5.9392937417832e-13
0.030391953823132,-2.7685691775183e-13,0.96690168473806,0.056778540487832,5.9375489667511e-13
0.030391953823132,-7.6649752907047e-13,0.96692045895769,0.056743265755511,5.9328408943954e-13
0.030391953823132,-2.1221014336285e-12,0.96696916548422,0.056651664359958,5.9206169043375e-13
0.030391953823132,-5.8751846207113e-12,0.96708601137779,0.056431410008,5.8912361384034e-13
0.030391953823132,-1.6265855053131e-11,0.96733566885623,0.05595848580013,5.8282086117323e-13
0.030391953823132,-4.503314494608e-11,0.96780947697169,0.055052581135702,5.707712857414e-13
0.030391953823132,-1.2467737706443e-10,0.96862837379522,0.053461703544948,5.4969199607877e-13
0.030391953823132,-3.4517794327442e-10,0.96993405740586,0.050857671860021,5.1543155723335e-13
0.030391953823132,-9.5564901450875e-10,0.9718172935245,0.046935578860029,4.6445091280666e-13
0.030391953823132,-2.6457804060947e-09,0.97414829617406,0.041711351858655,3.9780562467012e-13
0.030391953823132,-7.3250260827958e-09,0.97644920476417,0.035853185022065,3.2491863812114e-13
0.030391953823132,-2.0279841437347e-08,0.97815000400683,0.030436510969917,2.5933459641985e-13
0.030391953823132,-5.6146143928397e-08,0.97905085163499,0.02614083789026,2.0851213697094e-13
0.030391953823132,-1.5544448351667e-07,0.97932529992343,0.02298751757724,1.7175527662713e-13
0.030391953823132,-4.3035880587951e-07,0.97922514132424,0.020702451957413,1.4530755591017e-13
0.030391953823132,-1.1914781252316e-06,0.97893093918299,0.019010180758115,1.2577702055392e-13
0.030391953823132,-3.2986896132036e-06,0.9785462150626,0.017713218847747,1.1084625973783e-13
0.030391953823132,-9.1326503893155e-06,0.97812553586149,0.016683615424839,9.9049646596415e-14
0.030391953823132,-2.528437437691e-05,0.97769674778281,0.015840395191746,8.9466283623599e-14
0.030391953823132,-7.0001539572747e-05,0.97727379996909,0.015131878033612,8.1504708497708e-14
0.030391953823132,-0.00019380410483994,0.97686348934705,0.014524306197059,7.4772196763614e-14
0.030391953823132,-0.00053656007113639,0.97646891821197,0.013994946517174,6.8998288761812e-14
0.030391953823132,-0.0014855036748353,0.97609126797932,0.013527964698433,6.398998882774e-14
0.032903445623127,0,0.96746437257193,0.055949367964693,6.7644695979681e-13
0.032903445623127,-1e-13,0.96746793617315,0.055942810192558,6.7634570699048e-13
0.032903445623127,-2.7849879111881e-13,0.96747423202284,0.055931222863198,6.7616680111691e-13
0.032903445623127,-7.7561576654638e-13,0.96749134994694,0.05589970720782,6.7568023156375e-13
0.032903445623127,-2.1600805335586e-12,0.96753621085931,0.055817041094329,6.7440412934047e-13
0.032903445623127,-6.0157981731533e-12,0.96764522751881,0.055615719912804,6.7129747425453e-13
0.032903445623127,-1.6753925188379e-11,0.9678813931591,0.055177545512524,6.6454151344228e-13
0.032903445623127,-4.6659479114587e-11,0.96833483259518,0.054328708475768,6.5147734667816e-13
0.032903445623127,-1.2994608527646e-10,0.96912535053999,0.052825901980585,6.2843086940186e-13
0.032903445623127,-3.6189827660115e-10,0.97039443866761,0.050351342645063,5.9073312829697e-13
0.032903445623127,-1.007882325414e-09,0.97223666814856,0.046605983997946,5.3432352187002e-13
0.032903445623127,-2.8069400921782e-09,0.97453537746642,0.041590926256512,4.6011688912014e-13
0.032903445623127,-7.8172942241454e-09,0.97683466169173,0.035923913946587,3.7822850264931e-13
0.032903445623127,-2.1771069912445e-08,0.97857350355292,0.030624040793745,3.0361531158157e-13
0.032903445623127,-6.0632166519791e-08,0.97953213171208,0.026363634415465,2.4498206573889e-13
0.032903445623127,-1.6885985078676e-07,0.97985918697462,0.023195192420681,2.020524271283e-13
0.032903445623127,-4.7027264312616e-07,0.97979617916762,0.020873598987232,1.708799742583e-13
0.032903445623127,-1.3097036260688e-06,0.9795240385465,0.019138904575298,1.4772006258785e-13
0.032903445623127,-3.6475087658409e-06,0.97914986813732,0.01780027494373,1.2995041137674e-13
0.032903445623127,-1.0158267818819e-05,0.97873172384065,0.016732247040044,1.1588574946865e-13
0.032903445623127,-2.8290653074023e-05,0.97830007592346,0.015854563128308,1.0445453534644e-13
0.032903445623127,-7.8789126810771e-05,0.9778706874128,0.015115533799086,9.4961991607804e-14
0.032903445623127,-0.00021942676570106,0.97745158115283,0.014481104605209,8.6943133154519e-14
0.032903445623127,-0.00061110088986857,0.97704668496435,0.013928151259452,8.0075653212254e-14
0.032903445623127,-0.0017019085908002,0.97665774108825,0.013440437618435,7.4128376042496e-14
0.035622478902624,0,0.96803026694958,0.055237733275067,7.7248553568258e-13
0.035622478902624,-1e-13,0.96803345372812,0.055231975224839,7.7238257264536e-13
0.035622478902624,-2.8144175596414e-13,0.96803918153187,0.05522162456441,7.721974900323e-13
0.035622478902624,-7.920946200018e-13,0.96805494509248,0.055193129495038,7.7168798661881e-13
0.035622478902624,-2.2292850074306e-12,0.96809682805549,0.055117356689615,7.7033330880138e-13
0.035622478902624,-6.2741388703579e-12,0.96820018549764,0.054929982407539,7.6698449344667e-13
0.035622478902624,-1.7658046608364e-11,0.968427489744,0.054516041805389,7.595921707711e-13
0.035622478902624,-4.9697116443547e-11,0.96886928946899,0.053704461662884,7.4512329457841e-13
0.035622478902624,-1.3986843718226e-10,0.9696464632244,0.052255099838081,7.1937236277334e-13
0.035622478902624,-3.9364818564537e-10,0.97090198079096,0.049854548375893,6.7699349034171e-13
0.035622478902624,-1.1078903660013e-09,0.97273132851107,0.046209889964968,6.1335728559007e-13
0.035622478902624,-3.1180661002316e-09,0.97501794795212,0.041326219287603,5.2953436412475e-13
0.035622478902624,-8.7755399846146e-09,0.97731038849791,0.035806508820301,4.3693574520595e-13
0.035622478902624,-2.4698033828035e-08,0.97905738226969,0.030629567990202,3.5224542572209e-13
0.035622478902624,-6.9510580094239e-08,0.98003929798373,0.026438695591516,2.8519643193245e-13
0.035622478902624,-1.9563179719809e-07,0.98039370250287,0.023291431457635,2.3565365081071e-13
0.035622478902624,-5.5058956525851e-07,0.98035306874509,0.020961443701128,1.9937178710811e-13
0.035622478902624,-1.5495889406189e-06,0.98009543353768,0.019203940480982,1.7223523141182e-13
0.035622478902624,-4.361190324704e-06,0.97972844732661,0.017836964751432,1.5131828030744e-13
0.035622478902624,-1.2274210630785e-05,0.97931171822005,0.016739657428085,1.3471669088909e-13
0.035622478902624,-3.4544753930019e-05,0.9788772420026,0.015833978112096,1.2120600665614e-13
0.035622478902624,-9.7223362054137e-05,0.97844200699312,0.01506919400616,1.0998415866818e-13
0.035622478902624,-0.00027362713737254,0.97801494780104,0.014411559883028,1.0050944141332e-13
0.035622478902624,-0.0007701010202157,0.97760065716102,0.013837934474894,9.2403381343134e-14
0.035622478902624,-0.0021673858339928,0.97720135818014,0.013331911842928,8.5392748238397e-14
0.038566204211635,0,0.96858582424986,0.054659086524239,8.8461156196153e-13
0.038566204211635,-1e-13,0.96858867067865,0.054654025958777,8.8450664368773e-13
0.038566204211635,-2.8189116634063e-13,0.96859380383564,0.054644898833368,8.8431741855781e-13
0.038566204211635,-7.9462629660884e-13,0.96860798082027,0.054619684019193,8.8379468204398e-13
0.038566204211635,-2.23998133556e-12,0.96864587965107,0.054552227267341,8.8239636975098e-13
0.038566204211635,-6.3143095126228e-12,0.968740354869,0.054383752105749,8.789050570763e-13
0.038566204211635,-1.779948073149e-11,0.96895080936251,0.054006877605412,8.7110055614596e-13
0.038566204211635,-5.0175163836574e-11,0.96936466216738,0.053259702251956,8.556516451932e-13
0.038566204211635,-1.4143935455224e-10,0.97009913347476,0.051914690705112,8.2792894371305e-13
0.038566204211635,-3.9870504621198e-10,0.97129467030489,0.049673249475612,7.82001674503e-13
0.038566204211635,-1.1239143050259e-09,0.97305251007536,0.046247528641032,7.1252329268386e-13
0.038566204211635,-3.1682151431068e-09,0.97528146375919,0.041611903743657,6.1999533000981e-13
0.038566204211635,-8.9309186190845e-09,0.97757044603289,0.036291230410944,5.1605849267796e-13
0.038566204211635,-2.517547066027e-08,0.97938098150659,0.031198416816981,4.1895507736621e-13
0.038566204211635,-7.096742787598e-08,0.98045814090059,0.026988980484274,3.4046770282926e-13
0.038566204211635,-2.0005091016155e-07,0.98089994473506,0.023773273886722,2.8154846209003e-13
0.038566204211635,-5.6392584392945e-07,0.9809235806863,0.021363014409731,2.3796132701673e-13
0.038566204211635,-1.589657138749e-06,0.98070792596572,0.019529590026623,2.0517598496834e-13
0.038566204211635,-4.4811030492367e-06,0.98036600186535,0.018095689249295,1.7983800632396e-13
0.038566204211635,-1.2631833650419e-05,0.97996249398567,0.016940752289038,1.5971305975205e-13
0.038566204211635,-3.5608023207376e-05,0.97953315546258,0.01598573269456,1.4334289315892e-13
0.038566204211635,-0.00010037587193012,0.97909755112554,0.015178657479677,1.2976239109794e-13
0.038566204211635,-0.00028295071610838,0.97866635052449,0.01448463484537,1.1831488002148e-13
0.038566204211635,-0.00079761307380711,0.97824531913417,0.013879548245046,1.0853913421654e-13
0.038566204211635,-0.0022484007966402,0.97783748516349,0.013346185012927,1.0010097919731e-13
0.041753189365604,0,0.96912827685984,0.054208308500425,1.0157561248793e-12
0.041753189365604,-1e-13,0.96913081664143,0.054203855642208,1.0156489731783e-12
0.041753189365604,-2.8364274777867e-13,0.96913544437315,0.054195741243133,1.0154537146096e-12
0.041753189365604,-8.0453208367436e-13,0.96914832530551,0.054173149653781,1.014910108072e-12
0.041753189365604,-2.281996908895e-12,0.96918309651633,0.054112122939265,1.0134418097813e-12
0.041753189365604,-6.4727187366141e-12,0.9692708691357,0.053957804086886,1.0097298908508e-12
0.041753189365604,-1.8359397280517e-11,0.96946915306275,0.053607810971207,1.001316757038e-12
0.041753189365604,-5.2075098922063e-11,0.96986387285093,0.052905670243926,9.8446313153e-13
0.041753189365604,-1.47707241491e-10,0.97057079140433,0.051630953432426,9.5395649763344e-13
0.041753189365604,-4.1896087843316e-10,0.97172949577857,0.049493868334978,9.0309761726143e-13
0.041753189365604,-1.1883521477055e-09,0.97344399274075,0.046211926518261,8.2575073862814e-13
0.041753189365604,-3.3706746850387e-09,0.97563523354495,0.041747648474251,7.2213043178857e-13
0.041753189365604,-9.5606742953239e-09,0.97791473708659,0.036583456017279,6.0471813279279e-13
0.041753189365604,-2.7118159277426e-08,0.97975761234499,0.031582311765837,4.9366090680044e-13
0.041753189365604,-7.6918692121489e-08,0.98089425735638,0.027389891406633,4.0262275226551e-13
0.041753189365604,-2.1817429188881e-07,0.98139750651484,0.024143007322238,3.3341439081889e-13
0.041753189365604,-6.1883555646008e-07,0.98147055872204,0.02168116123363,2.8172867284497e-13
0.041753189365604,-1.7552821765748e-06,0.98128966405151,0.019791667853107,2.4260753565528e-13
0.041753189365604,-4.9787305969062e-06,0.98096997275075,0.018304213609505,2.1226213560602e-13
0.041753189365604,-1.4121808269562e-05,0.98057918130306,0.017100742083374,1.8811807290966e-13
0.041753189365604,-4.0055485011822e-05,0.98015563132393,0.01610275325844,1.6847091814248e-13
0.041753189365604,-0.00011361447832361,0.97972083884411,0.01525803039567,1.5218012250636e-13
0.041753189365604,-0.00032225922819149,0.97928688191437,0.014531155203568,1.3846290020124e-13
0.041753189365604,-0.00091406492981268,0.97886053403572,0.013897417648568,1.2676575031387e-13
0.041753189365604,-0.0025926788834019,0.97844554855598,0.013339034297304,1.1668563898123e-13
0.045203536563602,0,0.96965474129569,0.053880230388453,1.1694015987727e-12
0.045203536563602,-1e-13,0.96965700548408,0.053876306544736,1.1692918971808e-12
0.045203536563602,-2.8790729037074e-13,0.96966122949173,0.053868985633011,1.1690872241727e-12
0.045203536563602,-8.2890607848625e-13,0.96967317697264,0.053848273751959,1.1685081951016e-12
0.045203536563602,-2.3864810302881e-12,0.96970598265806,0.053791365594938,1.1669173986615e-12
0.045203536563602,-6.8708528695145e-12,0.96979027494706,0.053644899006433,1.1628241370095e-12
0.045203536563602,-1.978168632198e-11,0.96998385672156,0.053307242639809,1.1533936502233e-12
0.045203536563602,-5.6952917079252e-11,0.97037425908174,0.052621089311451,1.1342570958761e-12
0.045203536563602,-1.6397160034997e-10,0.97107994873164,0.051364007071388,1.0993004039164e-12
0.045203536563602,-4.7208619154515e-10,0.97224318208238,0.0492448091271,1.0406984033818e-12
0.045203536563602,-1.3591705622921e-09,0.97396664884564,0.045985963042824,9.5145345828171e-13
0.045203536563602,-3.913151137412e-09,0.97616193532486,0.041566761754784,8.3225164930956e-13
0.045203536563602,-1.1266247407835e-08,0.97843203469061,0.036482759394482,6.978966091938e-13
0.045203536563602,-3.2436347638361e-08,0.98026107844921,0.031576215394748,5.7122074545804e-13
0.045203536563602,-9.3386609580842e-08,0.9813946499923,0.027454684137286,4.6718113589968e-13
0.045203536563602,-2.6886685721331e-07,0.98190698044736,0.02424015730521,3.8760979894526e-13
0.045203536563602,-7.7408728330782e-07,0.98199412724108,0.021780014355412,3.2774943431476e-13
0.045203536563602,-2.228653722476e-06,0.98182646886781,0.019874269901241,2.8214701861978e-13
0.045203536563602,-6.4164565441275e-06,0.98151655221805,0.01836212559108,2.4660447494484e-13
0.045203536563602,-1.8473446174014e-05,0.98113152097159,0.017131214009038,2.182389258898e-13
0.045203536563602,-5.3186398317701e-05,0.98071005185065,0.016106073252679,1.9511983833959e-13
0.045203536563602,-0.00015312751824229,0.9802742715681,0.015235952178483,1.7594098079114e-13
0.045203536563602,-0.00044086528858333,0.97983688664802,0.014486025273905,1.5979678267786e-13
0.045203536563602,-0.0012692833065454,0.97940522593528,0.013831713202488,1.4604138381035e-13
0.045203536563602,-0.0036543591750032,0.978983503408,0.013255132774856,1.3420122808223e-13
0.048939009184775,0,0.97016227433453,0.053669605189021,1.3496841237609e-12
0.048939009184775,-1e-13,0.9701642914592,0.053666141499053,1.3495715116748e-12
0.048939009184775,-2.8777221384013e-13,0.97016805437748,0.053659679487436,1.3493614201626e-12
0.048939009184775,-8.2812847058451e-13,0.97017870996286,0.053641376941338,1.3487663896773e-12
0.048939009184775,-2.3831236332415e-12,0.97020807431876,0.053590910091954,1.3471258100636e-12
0.048939009184775,-6.8579676379264e-12,0.97028412968522,0.053460001884745,1.3428712028423e-12
0.048939009184775,-1.9735325296101e-11,0.97046091070631,0.05315466423547,1.3329531650798e-12
0.048939009184775,-5.679278251314e-11,0.97082172518762,0.052527097173743,1.3125949298811e-12
0.048939009184775,-1.6343384753948e-10,0.97147995643918,0.051367878837006,1.2750917645453e-12
0.048939009184775,-4.7031720122846e-10,0.97257356855761,0.04940130773518,1.2117973964478e-12
0.048939009184775,-1.3534422220461e-09,0.97421022202297,0.046354945046581,1.1146319592197e-12
0.048939009184775,-3.8948306454291e-09,0.97632954502891,0.042175705054695,9.8321037003609e-13
0.048939009184775,-1.1208240373675e-08,0.97858174531882,0.037279315026625,8.3220107151938e-13
0.048939009184775,-3.2254201455849e-08,0.98047165908365,0.03244107327653,6.8633864139018e-13
0.048939009184775,-9.2818629585952e-08,0.98171217325962,0.02827943712737,5.637099964222e-13
0.048939009184775,-2.6710622521557e-07,0.98233283158216,0.024970926101474,4.6824124522623e-13
0.048939009184775,-7.6865749760764e-07,0.9825076345483,0.022404784021908,3.9560729166208e-13
0.048939009184775,-2.2119826977137e-06,0.98240384367511,0.020399807048129,3.3992960130852e-13
0.048939009184775,-6.3654715789713e-06,0.98213798968491,0.018800708615475,2.9641149246109e-13
0.048939009184775,-1.831805848417e-05,0.98178216888432,0.017495325571143,2.6165528204906e-13
0.048939009184775,-5.2714282432427e-05,0.98137913364364,0.016406756777997,2.3334217046947e-13
0.048939009184775,-0.00015169705756574,0.98095400207248,0.015482529132367,2.0988377016591e-13
0.048939009184775,-0.00043654198088726,0.98052160311295,0.014686244201655,1.9016985862404e-13
0.048939009184775,-0.0012562465227408,0.98009076829408,0.013991998124635,1.7340436423929e-13
0.048939009184775,-0.003615128429781,0.97966678816085,0.01338082338221,1.590016403269e-13
0.052983169062837,0,0.97064793648772,0.053571078312265,1.5615142731089e-12
0.052983169062837,-1e-13,0.97064973266726,0.053568014632382,1.5613983397894e-12
0.052983169062837,-2.8907156893132e-13,0.97065310855609,0.05356225606616,1.561180431121e-12
0.052983169062837,-8.3562371964414e-13,0.97066272393633,0.053545851137526,1.5605596728256e-12
0.052983169062837,-2.4155505967376e-12,0.97068942532076,0.053500271757029,1.5588350945496e-12
0.052983169062837,-6.9826700083191e-12,0.97075933087187,0.053380779543044,1.5543148426342e-12
0.052983169062837,-2.0184913746345e-11,0.97092398804239,0.053098421596696,1.543639265091e-12
0.052983169062837,-5.8348846853992e-11,0.97126424871491,0.052511116930668,1.5214613747811e-12
0.052983169062837,-1.6866992705417e-10,0.9718907818328,0.051416919241801,1.480248548735e-12
0.052983169062837,-4.8757680445079e-10,0.97293913757021,0.049549497475121,1.4102590381829e-12
0.052983169062837,-1.4094459183711e-09,0.97451906792591,0.046641571882907,1.3022110840619e-12
0.052983169062837,-4.0743074294737e-09,0.97658483422613,0.042625730519764,1.1550164914768e-12
0.052983169062837,-1.1777664409465e-08,0.97881536276703,0.037872083658443,9.840285207485e-13
0.052983169062837,-3.4045879291906e-08,0.98073519076824,0.033105690229925,8.1638158460774e-13
0.052983169062837,-9.8416957425575e-08,0.98204426615748,0.028936963647113,6.7312589501745e-13
0.052983169062837,-2.8449544292458e-07,0.98274341081488,0.025571509915777,5.6001707973292e-13
0.052983169062837,-8.2239544040018e-07,0.98298759158719,0.022929116534901,4.7307856493571e-13
0.052983169062837,-2.3773114023844e-06,0.98293806182628,0.020846176374167,4.0600055033352e-13
0.052983169062837,-6.8721313692558e-06,0.98271199641024,0.01917486486111,3.5338068224422e-13
0.052983169062837,-1.9865377968129e-05,0.98238410969847,0.017805317778714,3.1128693451104e-13
0.052983169062837,-5.7425159766607e-05,0.98199982869424,0.016660739516568,2.7698698904479e-13
0.052983169062837,-0.00016599981029865,0.98158647185252,0.015687952521153,2.4858508714729e-13
0.052983169062837,-0.00047985825605331,0.98116055694855,0.014849628824376,2.2474383307062e-13
0.052983169062837,-0.0013871337894198,0.98073218585745,0.014118941961047,2.0449787779145e-13
0.052983169062837,-0.0040098094082521,0.9803076031795,0.013476092451114,1.8713378173387e-13
0.05478003659689,0,0.97084472016067,0.053561810380486,1.6612679624068e-12
0.05478003659689,-1e-13,0.97084643079243,0.053558898630323,1.6611504963579e-12
0.05478003659689,-2.8985943731532e-13,0.97084966000839,0.053553401631093,1.6609287383285e-12
0.05478003659689,-8.4018493400756e-13,0.97085888720984,0.053537691616378,1.6602949872692e-12
0.05478003659689,-2.4353553221224e-12,0.9708846101018,0.053493874496435,1.658527512536e-12
0.05478003659689,-7.0591072333328e-12,0.97095228869184,0.053378436960303,1.6538720025242e-12
0.05478003659689,-2.0461488506024e-11,0.97111262435896,0.053104106380819,1.6428142311148e-12
0.05478003659689,-5.93095554499e-11,0.97144570531456,0.052530580276311,1.6197243757869e-12
0.05478003659689,-1.719143437013e-10,0.97206142010063,0.051458144635142,1.5766582709788e-12
0.05478003659689,-4.9830994931692e-10,0.97309459705221,0.049623375718914,1.5033372673738e-12
0.05478003659689,-1.4443984151763e-09,0.97465546044236,0.046761014928035,1.3899245407495e-12
0.05478003659689,-4.1867251188215e-09,0.97670242565998,0.042800202731427,1.2350881244133e-12
0.05478003659689,-1.2135617871355e-08,0.97892355393468,0.038097252533627,1.0546381131451e-12
0.05478003659689,-3.5176233676648e-08,0.98085117559055,0.033359453533673,8.7686817187568e-13
0.05478003659689,-1.0196163300385e-07,0.98218279261771,0.029191555117932,7.2410620767081e-13
0.05478003659689,-2.9554541570249e-07,0.98290996467444,0.025807305334357,6.0285970513696e-13
0.05478003659689,-8.5666627896646e-07,0.98318036527295,0.023137184307014,5.0928915827526e-13
0.05478003659689,-2.4831280558823e-06,0.98315228289688,0.021024575930242,4.3689710597923e-13
0.05478003659689,-7.1975810105994e-06,0.98294256252097,0.0193250233107,3.8001634493918e-13
0.05478003659689,-2.0862867817638e-05,0.98262657821555,0.017929940647525,3.3447743495481e-13
0.05478003659689,-6.0472991264045e-05,0.98225060978162,0.016762819135917,2.9736152251163e-13
0.05478003659689,-0.00017528667220571,0.98184274775335,0.015770345841616,2.6663237027157e-13
0.05478003659689,-0.00050808496174421,0.98142013734712,0.014914902983401,2.408476646711e-13
0.05478003659689,-0.0014727322111955,0.98099337201085,0.014169338176643,2.1896323778709e-13
0.05478003659689,-0.0042688533005329,0.98056907726073,0.013513539876601,2.0020578091291e-13
0.057361525104487,0,0.97110885936724,0.05357916234622,1.810719075892e-12
0.057361525104487,-1e-13,0.97111045848505,0.053576446144181,1.8105993495539e-12
0.057361525104487,-2.9111356640899e-13,0.97111349800962,0.053571282976734,1.8103717667348e-12
0.057361525104487,-8.4747108547362e-13,0.97112222626731,0.053556453994001,1.8097181494685e-12
0.057361525104487,-2.4671033012073e-12,0.97114669952716,0.053514855176625,1.8078847311149e-12
0.057361525104487,-7.1820724071384e-12,0.97121155216782,0.053404482753605,1.8030211669459e-12
0.057361525104487,-2.0907987126497e-11,0.97136644348908,0.053140088062938,1.7913765446984e-12
0.057361525104487,-6.0865986988278e-11,0.97169057517947,0.052583399183038,1.7668876135835e-12
0.057361525104487,-1.7718914545161e-10,0.97229298108777,0.051537171621525,1.7209786935526e-12
0.057361525104487,-5.1582164061379e-10,0.97330767069576,0.049741296249764,1.6425528087262e-12
0.057361525104487,-1.5016267743002e-09,0.9748452604975,0.046933151806133,1.5209503905078e-12
0.057361525104487,-4.3714392568175e-09,0.97686865476059,0.043038678556121,1.3545346053489e-12
0.057361525104487,-1.2725852723924e-08,0.97907666548997,0.038398572784537,1.159888821173e-12
0.057361525104487,-3.7046683720572e-08,0.98101198317484,0.03369801116435,9.6705901658949e-13
0.057361525104487,-1.0784792221522e-07,0.98237060920313,0.029532796871521,8.002031039902e-13
0.057361525104487,-3.1395993265871e-07,0.98313322861673,0.026125332797486,6.6687786231322e-13
0.057361525104487,-9.1397995705804e-07,0.98343799488247,0.023419344642313,5.6343218344457e-13
0.057361525104487,-2.660719649255e-06,0.98343882225335,0.021267501965273,4.8310170774907e-13
0.057361525104487,-7.7457158630911e-06,0.98325167349643,0.019530098636017,4.198395255949e-13
0.057361525104487,-2.2548829692952e-05,0.98295250563912,0.018100499446074,3.6913210381479e-13
0.057361525104487,-6.5642702302641e-05,0.98258857473601,0.016902739580309,3.277874675266e-13
0.057361525104487,-0.00019109481176045,0.98218892193487,0.015883419067994,2.9356200230559e-13
0.057361525104487,-0.00055630292173841,0.98177149773039,0.015004581649421,2.6485748440118e-13
0.057361525104487,-0.0016194732755101,0.98134754407324,0.014238661801473,2.4051202972943e-13
0.057361525104487,-0.004714506409378,0.98092419914669,0.013565138758875,2.1966258403285e-13
0.062101694189156,0,0.97154231909587,0.053688210742941,2.1042087001539e-12
0.062101694189156,-1e-13,0.97154374285491,0.053685796301006,2.1040846435353e-12
0.062101694189156,-2.9438317724701e-13,0.9715464965805,0.053681126195764,2.1038446907642e-12
0.062101694189156,-8.6661455046047e-13,0.97155450024051,0.053667550541897,2.1031471825167e-12
0.062101694189156,-2.5511674481305e-12,0.97157723915414,0.053628964551617,2.1011647975194e-12
0.062101694189156,-7.510207790698e-12,0.97163838580801,0.053525083294825,2.0958288490945e-12
0.062101694189156,-2.210878831211e-11,0.97178664439891,0.053272501452402,2.0828612604432e-12
0.062101694189156,-6.5084553484005e-11,0.97210089282928,0.05273398411099,2.0552461901802e-12
0.062101694189156,-1.9159797644325e-10,0.97269028669954,0.05171303109452,2.0030222423932e-12
0.062101694189156,-5.6403221059462e-10,0.97368886830478,0.04995121358578,1.9133332008743e-12
0.062101694189156,-1.660415942245e-09,0.97520680605859,0.047189594289427,1.7739261973804e-12
0.062101694189156,-4.8879852062968e-09,0.97720757449693,0.043357465341093,1.5830333731435e-12
0.062101694189156,-1.4389406153661e-08,0.97939716146179,0.038787572440444,1.3595648254558e-12
0.062101694189156,-4.2359991022123e-08,0.98133206364821,0.034140332845047,1.1373825971154e-12
0.062101694189156,-1.2470068745248e-07,0.98271431094768,0.029990833190859,9.4379931551764e-13
0.062101694189156,-3.6709784577147e-07,0.98351647130209,0.026562705544615,7.8781421889362e-13
0.062101694189156,-1.0806743019874e-06,0.9838647947306,0.023813567064437,6.6584736316577e-13
0.062101694189156,-3.1813233458825e-06,0.98390550357148,0.0216092096312,5.7057053739664e-13
0.062101694189156,-9.3652807441099e-06,0.9837514639023,0.019818127057822,4.9524054738527e-13
0.062101694189156,-2.7569811012614e-05,0.98347816168311,0.018337832655113,4.3472408140014e-13
0.062101694189156,-8.1160885619929e-05,0.9831334919493,0.017094078677139,3.8533441189555e-13
0.062101694189156,-0.00023892399376976,0.9827474728948,0.01603390222136,3.4444789172506e-13
0.062101694189156,-0.00070335204406489,0.98233904127022,0.015119168894634,3.1017721567261e-13
0.062101694189156,-0.00207055009455,0.98192031734986,0.014321872705211,2.811400220398e-13
0.062101694189156,-0.0060953511548275,0.98149918145993,0.013620969128706,2.5630381386104e-13
0.067233575364993,0,0.97194580395421,0.053892407754949,2.450172641823e-12
0.067233575364993,-1e-13,0.97194707205266,0.053890255267416,2.4500436386846e-12
0.067233575364993,-2.9485325267725e-13,0.97194953173449,0.053886079952701,2.4497934054142e-12
0.067233575364993,-8.6938440614351e-13,0.97195669997195,0.05387391022275,2.449064070585e-12
0.067233575364993,-2.5634081997829e-12,0.97197715576661,0.053839168513632,2.4469821275352e-12
0.067233575364993,-7.5582924564551e-12,0.97203259599966,0.053744912281499,2.4413347255947e-12
0.067233575364993,-2.2285871154717e-11,0.97216859116514,0.053513115050336,2.4274530813732e-12
0.067233575364993,-6.5710615987142e-11,0.97246036080806,0.053013133760375,2.397544235713e-12
0.067233575364993,-1.9374988859234e-10,0.97301273847736,0.052057098143202,2.3404904684176e-12
0.067233575364993,-5.7127784857306e-10,0.97395541047036,0.050397407399275,2.2418991320166e-12
0.067233575364993,-1.6844313183423e-09,0.97539974563938,0.047780578837502,2.0877023912861e-12
0.067233575364993,-4.9666005312464e-09,0.977326545794,0.044118411636529,1.8746572211243e-12
0.067233575364993,-1.4644183213865e-08,0.97947718000858,0.039692609445657,1.6217918711337e-12
0.067233575364993,-4.3178850534097e-08,0.98143491013335,0.035110027474851,1.3657705151097e-12
0.067233575364993,-1.2731424526843e-07,0.98289189342655,0.030937565522056,1.1384151233082e-12
0.067233575364993,-3.7539019329545e-07,0.98378926944522,0.02743052885362,9.5225276104531e-13
0.067233575364993,-1.106850195163e-06,0.98422888105535,0.024580994921284,8.0501541355214e-13
0.067233575364993,-3.2635838027027e-06,0.98434666500201,0.022275368829185,6.8916750482607e-13
0.067233575364993,-9.6227829961165e-06,0.98425386475804,0.0203910645257,5.9720392435377e-13
0.067233575364993,-2.8373088662122e-05,0.9840277128012,0.018828277429244,5.2318690167473e-13
0.067233575364993,-8.3658974805267e-05,0.9837186163379,0.017512735756729,4.6275091536653e-13
0.067233575364993,-0.00024667120836977,0.98335893030976,0.016390464065682,4.1274110606232e-13
0.067233575364993,-0.00072731808129652,0.98296952051698,0.015422062886145,3.7086433259597e-13
0.067233575364993,-0.0021445210200125,0.98256403483908,0.014578298537038,3.3542916973839e-13
0.067233575364993,-0.0063231899818541,0.98215154928274,0.013837034715746,3.0516642851472e-13
0.072789538439832,0,0.97231708506435,0.054185756684113,2.8583095831491e-12
0.072789538439832,-1e-13,0.97231821531303,0.054183831541778,2.8581749266807e-12
0.072789538439832,-2.9685249651568e-13,0.9723204309419,0.054180057508049,2.8579109493897e-12
0.072789538439832,-8.8121404687589e-13,0.97232693730172,0.054168973452605,2.8571356844979e-12
0.072789538439832,-2.6159058977979e-12,0.97234566945588,0.054137050902189,2.8549030286591e-12
0.072789538439832,-7.7653819641138e-12,0.97239700358207,0.054049487083211,2.8487799149532e-12
0.072789538439832,-2.305173022445e-11,0.9725245862132,0.053831353759366,2.8335334773426e-12
0.072789538439832,-6.8429636661338e-11,0.97280169897831,0.053355186375115,2.8002884251269e-12
0.072789538439832,-2.0313508478579e-10,0.97333112421815,0.05243687906868,2.7363249096444e-12
0.072789538439832,-6.0301157048584e-10,0.97424027477212,0.050834055625757,2.6251894237856e-12
0.072789538439832,-1.7900549012656e-09,0.97564020531516,0.048297491882716,2.4507128361817e-12
0.072789538439832,-5.3138226634081e-09,0.97751894683466,0.044733902173053,2.2086878920491e-12
0.072789538439832,-1.5774215236743e-08,0.97963701635787,0.040400500661165,1.9196281742709e-12
0.072789538439832,-4.6826151736027e-08,0.98159829072149,0.035869261257904,1.624131438705e-12
0.072789538439832,-1.3900460045061e-07,0.98309697328838,0.031691406849848,1.3585940959514e-12
0.072789538439832,-4.1263862670929e-07,0.98405802115411,0.02813454286491,1.1386499889198e-12
0.072789538439832,-1.2249280649745e-06,0.98456563861467,0.025212460026192,9.6307087111613e-13
0.072789538439832,-3.636229541398e-06,0.98474549530024,0.022828047446577,8.2401723954835e-13
0.072789538439832,-1.079423817268e-05,0.98470504470763,0.020867681584824,7.1317878497047e-13
0.072789538439832,-3.204296549545e-05,0.98452115246719,0.019235416412032,6.2377098525143e-13
0.072789538439832,-9.51203430309e-05,0.98424521753064,0.017858120641108,5.5070230961901e-13
0.072789538439832,-0.0002823671129815,0.98391095299426,0.016681687472176,4.9023942407099e-13
0.072789538439832,-0.00083821382422482,0.98354055060352,0.015666063352767,4.3964018033717e-13
0.072789538439832,-0.0024882586633509,0.98314882101967,0.014781197864883,3.9686677148818e-13
0.072789538439832,-0.0073864579619247,0.98274581643418,0.014004138484065,3.603820758308e-13
0.078804628156699,0,0.97265427444307,0.054562088936603,3.3400978745624e-12
0.078804628156699,-1e-13,0.97265528289121,0.054560361077436,3.3399567532409e-12
0.078804628156699,-3.0117427917792e-13,0.97265730378086,0.054556898376019,3.3396739424994e-12
0.078804628156699,-9.0705946438338e-13,0.97266332832918,0.054546574476125,3.338830771819e-12
0.078804628156699,-2.7318298035717e-12,0.97268094764631,0.054516371804871,3.3363642209377e-12
0.078804628156699,-8.2275687192747e-12,0.97273002701811,0.054432167049702,3.329488720281e-12
0.078804628156699,-2.4779320784143e-11,0.9728539307265,0.054219116991369,3.3121009317257e-12
0.078804628156699,-7.4628940756828e-11,0.97312646001107,0.053748247681069,3.2737151094277e-12
0.078804628156699,-2.2476317438249e-10,0.97365156401408,0.052832652896926,3.199256011375e-12
0.078804628156699,-6.7692887030388e-10,0.97455745642106,0.051227633861286,3.0693432560666e-12
0.078804628156699,-2.0387356456849e-09,0.97595350875763,0.048686183868584,2.865326286604e-12
0.078804628156699,-6.1401473852348e-09,0.97782285049705,0.045124743506022,2.5831465882163e-12
0.078804628156699,-1.8492544627943e-08,0.97992466835218,0.04080853201123,2.2474426467649e-12
0.078804628156699,-5.5694787984862e-08,0.98187308352986,0.036299933635173,1.9048848680037e-12
0.078804628156699,-1.6773837625308e-07,0.98337533810175,0.032129980846776,1.5964588925423e-12
0.078804628156699,-5.0518484558495e-07,0.98435841938736,0.028556927727458,1.3397629282028e-12
0.078804628156699,-1.5214868172065e-06,0.98489940373024,0.025599162780098,1.1336959924676e-12
0.078804628156699,-4.5823269545088e-06,0.98511592551291,0.023168656286284,9.6969913035184e-13
0.078804628156699,-1.3800790174817e-05,0.98511020603277,0.021159170479128,8.3851279236982e-13
0.078804628156699,-4.1564430329863e-05,0.98495660905571,0.019479222411985,7.3245585217996e-13
0.078804628156699,-0.00012518137344037,0.98470574519121,0.018057893592246,6.4568390963177e-13
0.078804628156699,-0.00037701409912406,0.98439142360164,0.016841913232088,5.7386164053236e-13
0.078804628156699,-0.001135469495436,0.98403632115214,0.015791317028619,5.1377479474905e-13
0.078804628156699,-0.0034197420681646,0.98365586215069,0.014875779406881,4.6301736748848e-13
0.078804628156699,-0.010299383523539,0.98326071538463,0.014071921754991,4.1976473885557e-13
0.085316785241728,0,0.97295587691485,0.055015078988072,3.9091129909721e-12
0.085316785241728,-1e-13,0.9729567779762,0.055013522319306,3.9089644718486e-12
0.085316785241728,-3.0179679176357e-13,0.97295858984067,0.0550103920405,3.9086658195162e-12
0.085316785241728,-9.1081303518782e-13,0.97296400683863,0.055001032444377,3.9077728610542e-12
0.085316785241728,-2.7488045191612e-12,0.97297991696368,0.054973534969336,3.9051496025931e-12
0.085316785241728,-8.2958038506805e-12,0.97302455366266,0.054896329150039,3.8977854274283e-12
0.085316785241728,-2.5036469872352e-11,0.97313846331275,0.05469891373546,3.8789638303577e-12
0.085316785241728,-7.5559262845611e-11,0.97339194856607,0.054257670653635,3.8369421083541e-12
0.085316785241728,-2.2803543114825e-10,0.97388479598472,0.053392501944306,3.7547433723537e-12
0.085316785241728,-6.8820361528965e-10,0.97474071069405,0.051867475071061,3.6105171135914e-12
0.085316785241728,-2.076976431745e-09,0.97606877375243,0.049440574740883,3.3828458278744e-12
0.085316785241728,-6.268248236692e-09,0.97786529555068,0.046015505925023,3.0656385668537e-12
0.085316785241728,-1.8917372078113e-08,0.97991932574286,0.041817836122717,2.6839436288277e-12
0.085316785241728,-5.7092022017721e-08,0.98187208260501,0.037365059605108,2.2884470587836e-12
0.085316785241728,-1.7230189080243e-07,0.98343017873675,0.033175634380495,1.9264068429026e-12
0.085316785241728,-5.200015785897e-07,0.98449780676489,0.029529278682634,1.6206512777615e-12
0.085316785241728,-1.5693480813036e-06,0.98512922431273,0.026473320160977,1.3724841359939e-12
0.085316785241728,-4.7362421609775e-06,0.98542911137238,0.023939846883156,1.1735171999378e-12
0.085316785241728,-1.4293826891983e-05,0.98549488778124,0.021832843730379,1.0136375563092e-12
0.085316785241728,-4.3138310980244e-05,0.98540036275323,0.020064825864799,8.8406621338692e-13
0.085316785241728,-0.00013019003855937,0.98519728020157,0.018565741255809,7.7794381694737e-13
0.085316785241728,-0.00039290935956792,0.98492104853684,0.017281815224482,6.9009382877643e-13
0.085316785241728,-0.0011857878417148,0.98459592073985,0.016172075016466,6.1663352944788e-13
0.085316785241728,-0.0035786696634176,0.98423871263898,0.015205075208391,5.5463349204884e-13
0.085316785241728,-0.01080031023201,0.98386126925111,0.014356371255102,5.0186025849769e-13
0.092367085718739,0,0.97322082801658,0.055538274340094,4.5814009517289e-12
0.092367085718739,-1e-13,0.97322163459328,0.055536866227842,4.5812439608291e-12
0.092367085718739,-3.0298880011357e-13,0.97322326650908,0.055534017159308,4.5809263195385e-12
0.092367085718739,-9.180221299426e-13,0.97322816818932,0.055525458882108,4.5799721798353e-12
0.092367085718739,-2.7815042362901e-12,0.97324264825581,0.055500170622319,4.5771530215449e-12
0.092367085718739,-8.4276463106434e-12,0.97328360514286,0.055428592877981,4.5691747990343e-12
0.092367085718739,-2.5534824434434e-11,0.97338928523661,0.055243570459226,4.5485610322063e-12
0.092367085718739,-7.7367658164997e-11,0.97362717625118,0.054825397540378,4.5020222274124e-12
0.092367085718739,-2.3441533915009e-10,0.97409377725417,0.053998742008985,4.4102393682281e-12
0.092367085718739,-7.1025222337301e-10,0.97490904099334,0.052534120048555,4.2483637863194e-12
0.092367085718739,-2.1519846893778e-09,0.97618098178288,0.050194070657856,3.9917987034104e-12
0.092367085718739,-6.5202725889736e-09,0.97791479281585,0.046874730563601,3.6324851534283e-12
0.092367085718739,-1.9755695681465e-08,0.9799226270545,0.042772992544924,3.1965475482343e-12
0.092367085718739,-5.9857545299358e-08,0.98187023941123,0.038369424207532,2.7394990487586e-12
0.092367085718739,-1.8136165827996e-07,0.98346881903103,0.034167120050164,2.3154043904115e-12
0.092367085718739,-5.4950551228852e-07,0.98460674494937,0.030459070174358,1.95267368524e-12
0.092367085718739,-1.6649401582409e-06,0.98531874136592,0.027315874208359,1.6552840053132e-12
0.092367085718739,-5.0445822080631e-06,0.98569654088723,0.02468786338737,1.4151529132704e-12
0.092367085718739,-1.5284519102953e-05,0.98583159906019,0.022489311913542,1.2213120341613e-12
0.092367085718739,-4.6310381033166e-05,0.98579600182921,0.020637336636706,1.0637991139366e-12
0.092367085718739,-0.00014031526782041,0.98564177080983,0.019063336343204,9.3462306226695e-13
0.092367085718739,-0.0004251395463452,0.98540535823762,0.017713466317506,8.2764829352812e-13
0.092367085718739,-0.0012881252102796,0.98511225259322,0.016546038028905,7.3821796762726e-13
0.092367085718739,-0.0039028751185865,0.98478045930151,0.015528675825104,6.6278962925218e-13
0.092367085718739,-0.011825274491736,0.9844228831236,0.014635990217511,5.9864706429052e-13
0.1,0,0.97344851752704,0.056125137273102,5.3759178019829e-12
0.1,-1e-13,0.97344924113079,0.056123858092194,5.3757511012487e-12
0.1,-3.0596074213667e-13,0.9734507269551,0.056121231391816,5.3754087962725e-12
0.1,-9.3611975728823e-13,0.97345523595165,0.05611325961217,5.3743699539946e-12
0.1,-2.8641589566871e-12,0.97346870324811,0.056089444517814,5.3712666685138e-12
0.1,-8.7632019998538e-12,0.97350726310744,0.05602121320538,5.3623771023894e-12
0.1,-2.6811957873688e-11,0.97360806124594,0.055842554878205,5.3391110626662e-12
0.1,-8.2034065291709e-11,0.9738375942101,0.055434182463545,5.2859893225569e-12
0.1,-2.5099203497139e-10,0.97429142889076,0.054620710016946,5.1804262854384e-12
0.1,-7.6793709290242e-10,0.97508805709864,0.053173581518014,4.9935104944852e-12
0.1,-2.349586028587e-09,0.97633376327549,0.050858101087562,4.6968816157029e-12
0.1,-7.1888108502044e-09,0.97803466996397,0.047572526901482,4.2814462099787e-12
0.1,-2.1994939028087e-08,0.98001190607077,0.043507268198326,3.7769952016666e-12
0.1,-6.7295878682843e-08,0.98194710839132,0.039124973353095,3.246312361049e-12
0.1,-2.0589896984542e-07,0.98356151877862,0.034913165950356,2.7508802343104e-12
0.1,-6.2997001619082e-07,0.9847398843938,0.031164490567997,2.3240179529126e-12
0.1,-1.9274609367759e-06,0.98550584073432,0.027960175789987,1.9716387017357e-12
0.1,-5.8972737865541e-06,0.98594095218926,0.025262303747626,1.6855492883238e-12
0.1,-1.8043342643172e-05,0.98613037767749,0.022993379626106,1.4537195851426e-12
0.1,-5.5205545057313e-05,0.98614321780406,0.021075049082776,1.2648793743036e-12
0.1,-0.00016890729535795,0.98603053708601,0.019440706267818,1.1098077422004e-12
0.1,-0.00051679001440016,0.98582888065987,0.018037051185884,9.8132397880024e-13
0.1,-0.001581174563347,0.98556430208828,0.016822199254562,8.7392119277058e-13
0.1,-0.0048377734284926,0.98525553848153,0.01576324608028,7.8337844723605e-13
0.1,-0.014801687484707,0.98491624345075,0.014834158520538,7.0644160575016e-13


==> data/table_largefield.csv <==
ξ,N,Dataset,1σ |λ̃0| range,1σ r range,1σ ϕ_hc,1σ ϕ_end,2σ |λ̃0| range,2σ r range,2σ ϕ_hc,2σ ϕ_end
0.05478,50,ACT lite+BK+lensing+BAO,"[-4.27e-03, 0.00e+00]","[1.35e-02, 5.36e-02]","[29.36, 747.24]","[3.03, 282.86]","[-4.27e-03, 0.00e+00]","[1.35e-02, 5.36e-02]","[29.36, 747.24]","[3.03, 282.86]"
0.05478,50,Planck+BK+lensing+BAO,"[-6.10e-10, 0.00e+00]","[4.92e-02, 5.36e-02]","[29.36, 31.43]","[3.03, 5.25]","[-4.69e-09, 0.00e+00]","[4.23e-02, 5.36e-02]","[29.36, 36.04]","[3.03, 8.03]"
0.05478,50,P+ACT lite+BK+lensing+BAO,"[-4.69e-09, -3.39e-12]","[4.23e-02, 5.35e-02]","[29.40, 36.04]","[3.10, 8.03]","[-2.49e-08, 0.00e+00]","[3.49e-02, 5.36e-02]","[29.36, 44.86]","[3.03, 12.08]"
0.04609,60,ACT lite+BK+lensing+BAO,"[-5.65e-09, 0.00e+00]","[3.33e-02, 4.37e-02]","[32.77, 41.87]","[3.09, 9.48]","[-2.45e-03, 0.00e+00]","[1.14e-02, 4.37e-02]","[32.77, 757.12]","[3.09, 278.90]"
0.04609,60,Planck+BK+lensing+BAO,Outside Bounds,–,–,–,"[-2.00e-10, 0.00e+00]","[4.15e-02, 4.37e-02]","[32.77, 34.10]","[3.09, 4.77]"
0.04609,60,P+ACT lite+BK+lensing+BAO,"[-2.00e-10, 0.00e+00]","[4.15e-02, 4.37e-02]","[32.77, 34.10]","[3.09, 4.77]","[-2.69e-09, 0.00e+00]","[3.58e-02, 4.37e-02]","[32.77, 38.89]","[3.09, 7.97]"
0.03981,70,ACT lite+BK+lensing+BAO,"[-6.10e-10, 0.00e+00]","[3.32e-02, 3.67e-02]","[35.87, 39.05]","[3.14, 6.40]","[-1.69e-03, 0.00e+00]","[9.76e-03, 3.67e-02]","[35.87, 783.76]","[3.14, 282.80]"
0.03981,70,Planck+BK+lensing+BAO,Outside Bounds,–,–,–,Outside Bounds,–,–,–
0.03981,70,P+ACT lite+BK+lensing+BAO,Outside Bounds,–,–,–,"[-1.38e-10, 0.00e+00]","[3.51e-02, 3.67e-02]","[35.87, 37.17]","[3.14, 4.87]"

